Adaptive approximation of nonlinear eigenproblems by minimal rational interpolation

We describe a strategy for solving nonlinear eigenproblems numerically. Our approach is based on the approximation of a vector-valued function, defined as solution of a non-homogeneous version of the eigenproblem. This approximation step is carried out via the minimal rational interpolation method. Notably, an adaptive sampling approach is employed: the expensive data needed for the approximation is gathered at locations that are optimally chosen by following a greedy error indicator. This allows the algorithm to employ computational resources only where "most of the information" on not-yet-approximated eigenvalues can be found. Then, through a post-processing of the surrogate, the sought-after eigenvalues and eigenvectors are recovered. Numerical examples are used to showcase the effectiveness of the method.

==> Data/a_error.csv <==
z,a20,a40,zc,x,e20,e40
1,79.1003,79.1003,1,79.1003,8.75E-17,8.78E-17
1.001,79.8716,79.8744,1.02,99.3249,0.00998093,1.91E-08
1.002,80.6626,80.6682,1.04,138.269,0.266931,1.12E-08
1.003,81.474,81.4823,1.06,246.477,0.00827678,2.16E-09
1.004,82.3066,82.3176,1.08,1158.64,0.000677683,1.12E-11
1.005,83.1611,83.1747,1.1,316.538,0.000110854,1.79E-11
1.006,84.0382,84.0545,1.12,127.376,0.0025569,3.38E-10
1.007,84.9389,84.9578,1.14,73.926,0.00224322,3.32E-10
1.008,85.864,85.8856,1.16,48.9174,0.00121178,2.22E-11
1.009,86.8145,86.8386,1.18,35.7037,0.000654805,1.21E-10
1.01,87.7912,87.818,1.2,30.4733,0.000764318,2.08E-10
1.011,88.7953,88.8248,1.22,32.7843,0.00730595,2.3E-09
1.012,89.8278,89.86,1.24,42.7344,0.00391666,1.09E-09
1.013,90.89,90.925,1.26,62.8289,0.00109317,9.83E-10
1.014,91.983,92.0208,1.28,106.189,0.000365404,8.22E-10
1.015,93.1082,93.1489,1.3,260.539,8.91E-05,6.46E-10
1.016,94.2668,94.3106,1.32,912.026,1.24E-05,3.22E-10
1.017,95.4605,95.5074,1.34,178.631,2.96E-05,2.35E-10
1.018,96.6908,96.7409,1.36,102.153,1.67E-05,9.74E-11
1.019,97.9593,98.0128,1.38,72.908,1.59E-06,8.39E-12
1.02,99.2678,99.3249,1.4,57.6146,3.39E-06,1.75E-11
1.021,100.618,100.679,1.42,48.4848,3.45E-05,1.82E-10
1.022,102.012,102.077,1.44,42.7981,0.000102106,5.68E-10
1.023,103.453,103.522,1.46,39.4581,0.000209006,1.27E-09
1.024,104.941,105.015,1.48,38.1587,0.000355715,2.51E-09
1.025,106.48,106.559,1.5,39.4436,0.000627539,1.06E-07
1.026,108.073,108.157,1.52,46.5913,0.000848998,6.09E-09
1.027,109.722,109.812,1.54,89.4919,0.00143287,6.15E-09
1.028,111.43,111.526,1.56,118.98,0.00108537,3.62E-09
1.029,113.201,113.303,1.58,47.0695,0.00146222,5.71E-09
1.03,115.037,115.147,1.6,47.1187,0.00134722,6.5E-09
1.031,116.944,117.061,1.62,64.4937,0.00123118,6.51E-09
1.032,118.925,119.05,1.64,156.498,0.00180109,5.79E-09
1.033,120.986,121.118,1.66,190.545,0.00452108,4.08E-09
1.034,123.135,123.269,1.68,58.0474,0.000867806,2.33E-09
1.035,125.385,125.51,1.7,37.969,0.000214218,6.46E-10
1.036,127.769,127.845,1.72,32.013,0.000136233,3.98E-10
1.037,130.409,130.282,1.74,30.4101,0.000304634,8.08E-10
1.038,134.233,132.826,1.76,30.6267,0.000352968,8.09E-10
1.039,227.041,135.486,1.78,31.8052,0.000323551,6.15E-10
1.04,144.273,138.269,1.8,33.6485,0.000242213,3.67E-10
1.041,142.77,141.185,1.82,36.1105,0.000123852,1.43E-10
1.042,145.027,144.244,1.84,39.3225,2.29E-05,1.92E-11
1.043,147.937,147.456,1.86,43.6477,0.000192193,1.1E-10
1.044,151.161,150.834,1.88,49.9314,0.000375337,1.37E-10
1.045,154.624,154.393,1.9,60.3682,0.000546223,1.18E-10
1.046,158.311,158.15,1.92,82.4373,0.000596188,6.71E-11
1.047,162.225,162.144,1.94,164.166,0.000141909,6.39E-12
1.048,166.378,167.262,1.96,471.187,0.0421987,9.85E-11
1.049,170.787,170.917,1.98,87.7403,0.00529825,2.19E-10
1.05,175.475,175.475,2,55.4921,0.0038792,2.95E-10
1.051,180.466,180.471,2.02,48.9236,0.0029097,3.08E-10
1.052,185.792,185.815,2.04,49.2272,0.00217317,2.73E-10
1.053,191.486,191.531,2.06,52.2471,0.00162468,2.16E-10
1.054,197.59,197.658,2.08,56.9023,0.00120094,1.52E-10
1.055,204.151,204.245,2.1,63.0925,0.000846602,9.08E-11
1.056,211.225,211.348,2.12,71.2447,0.000499854,3.81E-11
1.057,218.877,219.034,2.14,82.3861,2.85E-05,1.1E-12
1.058,227.187,227.382,2.16,98.8245,0.0448605,3.77E-10
1.059,236.25,236.491,2.18,125.422,0.00130063,8.43E-12
1.06,246.181,246.477,2.2,178.227,0.00146282,2.44E-10
1.061,257.127,257.49,2.22,334.743,0.00191702,2.73E-10
1.062,269.267,269.714,2.24,14432.8,0.0818487,4.63E-11
1.063,282.837,283.392,2.26,324.144,0.00214301,1.83E-11
1.064,298.145,298.841,2.28,161.079,0.00129345,6.11E-11
1.065,315.609,316.496,2.3,114.1,0.000951811,1.26E-10
1.066,335.819,336.969,2.32,98.161,0.000688158,1.55E-10
1.067,359.636,361.166,2.34,97.0046,0.000453441,1.42E-10
1.068,388.401,390.502,2.36,106.361,0.000256009,9.79E-11
1.069,424.335,427.344,2.38,127.344,0.000102664,4.32E-11
1.07,471.459,476.029,2.4,168.462,8.77E-06,3.57E-12
1.071,537.956,545.491,2.42,263.619,8.57E-05,2.9E-11
1.072,643.349,657.438,2.44,676.064,0.000139283,2.54E-11
1.073,846.985,879.756,2.46,1002.2,0.000216062,2.28E-11
1.074,1432.09,1557.69,2.48,274.086,0.000335052,9.53E-11
1.075,11516.9,38491.1,2.5,154.194,0.000634176,2.13E-10
1.076,1848.58,1710.4,2.52,105.235,0.00155098,4.16E-10
1.077,1060.32,1040.25,2.54,79.2606,0.00905704,8.4E-10
1.078,945.183,941.002,2.56,62.5234,0.00427159,3.18E-10
1.079,1000.31,999.662,2.58,52.5824,0.000906121,2.22E-10
1.08,1158.6,1158.64,2.6,46.2156,0.00103017,3.6E-10
1.081,1442.63,1442.35,2.62,42.525,0.00104272,3.78E-10
1.082,1966.12,1964.51,2.64,40.9341,0.0010303,2.87E-10
1.083,3151.99,3145.72,2.66,41.0764,0.000983074,9.53E-11
1.084,8164.66,8113.9,2.68,42.7292,0.000897192,1.64E-10
1.085,13469.8,13622.3,2.7,45.8102,0.000778512,4.34E-10
1.086,3673.14,3684.61,2.72,50.4135,0.000637708,6.51E-10
1.087,2121.92,2125.66,2.74,56.8898,0.000486711,7.59E-10
1.088,1489.81,1491.56,2.76,66.0308,0.000337432,7.26E-10
1.089,1146.64,1147.6,2.78,79.533,0.000201776,5.59E-10
1.09,931.132,931.707,2.8,101.356,9.18E-05,3.11E-10
1.091,783.184,783.547,2.82,142.824,1.94E-05,7.71E-11
1.092,675.309,675.544,2.84,253.309,6.94E-06,3.19E-11
1.093,593.147,593.301,2.86,1479.43,9.81E-06,5.09E-11
1.094,528.469,528.569,2.88,354.81,0.000141962,2.46E-10
1.095,476.219,476.283,2.9,154.198,0.00186249,2.5E-10
1.096,433.12,433.159,2.92,98.1964,0.00109458,5.8E-10
1.097,396.956,396.977,2.94,73.171,0.00117407,2.7E-09
1.098,366.171,366.179,2.96,60.1591,0.00114873,5.33E-09
1.099,339.644,339.643,2.98,53.2276,0.000813619,3.56E-09
1.1,316.547,316.538,3,49.8639,4.61E-17,5.2E-17
1.101,296.25,296.237,,,,
1.102,278.272,278.255,,,,
1.103,262.236,262.216,,,,
1.104,247.84,247.819,,,,
1.105,234.845,234.822,,,,
1.106,223.054,223.03,,,,
1.107,212.307,212.282,,,,
1.108,202.469,202.444,,,,
1.109,193.43,193.405,,,,
1.11,185.095,185.07,,,,
1.111,177.385,177.36,,,,
1.112,170.231,170.207,,,,
1.113,163.575,163.551,,,,
1.114,157.367,157.343,,,,
1.115,151.562,151.538,,,,
1.116,146.122,146.099,,,,
1.117,141.013,140.991,,,,
1.118,136.206,136.184,,,,
1.119,131.675,131.654,,,,
1.12,127.396,127.376,,,,
1.121,123.35,123.329,,,,
1.122,119.516,119.496,,,,
1.123,115.879,115.86,,,,
1.124,112.425,112.406,,,,
1.125,109.138,109.121,,,,
1.126,106.009,105.993,,,,
1.127,103.025,103.014,,,,
1.128,100.176,100.208,,,,
1.129,97.4543,97.6916,,,,
1.13,94.8507,94.8524,,,,
1.131,92.3579,92.3488,,,,
1.132,89.969,89.9573,,,,
1.133,87.6778,87.6652,,,,
1.134,85.4783,85.4654,,,,
1.135,83.3653,83.3524,,,,
1.136,81.3339,81.3211,,,,
1.137,79.3795,79.3668,,,,
1.138,77.4979,77.4854,,,,
1.139,75.6853,75.673,,,,
1.14,73.938,73.926,,,,
1.141,72.2527,72.241,,,,
1.142,70.6264,70.6149,,,,
1.143,69.0561,69.0449,,,,
1.144,67.5393,67.5283,,,,
1.145,66.0733,66.0626,,,,
1.146,64.6559,64.6455,,,,
1.147,63.2849,63.2747,,,,
1.148,61.9583,61.9484,,,,
1.149,60.6742,60.6646,,,,
1.15,59.4309,59.4215,,,,
1.151,58.2266,58.2175,,,,
1.152,57.0599,57.0511,,,,
1.153,55.9294,55.9208,,,,
1.154,54.8336,54.8253,,,,
1.155,53.7714,53.7633,,,,
1.156,52.7415,52.7336,,,,
1.157,51.7428,51.7352,,,,
1.158,50.7744,50.767,,,,
1.159,49.8351,49.828,,,,
1.16,48.9243,48.9174,,,,
1.161,48.0409,48.0343,,,,
1.162,47.1843,47.1779,,,,
1.163,46.3536,46.3474,,,,
1.164,45.5482,45.5423,,,,
1.165,44.7676,44.7619,,,,
1.166,44.0109,44.0055,,,,
1.167,43.2779,43.2726,,,,
1.168,42.5678,42.5628,,,,
1.169,41.8803,41.8755,,,,
1.17,41.215,41.2104,,,,
1.171,40.5713,40.567,,,,
1.172,39.949,39.9449,,,,
1.173,39.3478,39.3439,,,,
1.174,38.7673,38.7636,,,,
1.175,38.2072,38.2038,,,,
1.176,37.6674,37.6642,,,,
1.177,37.1476,37.1446,,,,
1.178,36.6475,36.6447,,,,
1.179,36.167,36.1645,,,,
1.18,35.7061,35.7037,,,,
1.181,35.2644,35.2623,,,,
1.182,34.842,34.84,,,,
1.183,34.4387,34.4369,,,,
1.184,34.0544,34.0529,,,,
1.185,33.6891,33.6878,,,,
1.186,33.3427,33.3416,,,,
1.187,33.0152,33.0143,,,,
1.188,32.7065,32.7058,,,,
1.189,32.4167,32.4162,,,,
1.19,32.1457,32.1454,,,,
1.191,31.8935,31.8934,,,,
1.192,31.6601,31.6602,,,,
1.193,31.4456,31.4458,,,,
1.194,31.2499,31.2503,,,,
1.195,31.073,31.0736,,,,
1.196,30.915,30.9158,,,,
1.197,30.7759,30.7768,,,,
1.198,30.6556,30.6567,,,,
1.199,30.5543,30.5555,,,,
1.2,30.4718,30.4733,,,,
1.201,30.4083,30.4099,,,,
1.202,30.3636,30.3654,,,,
1.203,30.3379,30.3398,,,,
1.204,30.3311,30.3332,,,,
1.205,30.3432,30.3454,,,,
1.206,30.3742,30.3765,,,,
1.207,30.4241,30.4265,,,,
1.208,30.4928,30.4953,,,,
1.209,30.5803,30.583,,,,
1.21,30.6867,30.6895,,,,
1.211,30.8119,30.8147,,,,
1.212,30.9558,30.9588,,,,
1.213,31.1184,31.1215,,,,
1.214,31.2998,31.303,,,,
1.215,31.4999,31.5032,,,,
1.216,31.7186,31.722,,,,
1.217,31.956,31.9596,,,,
1.218,32.212,32.2158,,,,
1.219,32.4868,32.4907,,,,
1.22,32.7802,32.7843,,,,
1.221,33.0923,33.0968,,,,
1.222,33.4231,33.4282,,,,
1.223,33.7727,33.779,,,,
1.224,34.1411,34.1498,,,,
1.225,34.5285,34.5442,,,,
1.226,34.9349,34.9901,,,,
1.227,35.3604,100.989,,,,
1.228,35.8052,35.8594,,,,
1.229,36.2694,36.2862,,,,
1.23,36.7532,36.7628,,,,
1.231,37.2569,37.2639,,,,
1.232,37.7806,37.7863,,,,
1.233,38.3246,38.3297,,,,
1.234,38.8892,38.8939,,,,
1.235,39.4748,39.4792,,,,
1.236,40.0817,40.0858,,,,
1.237,40.7102,40.7142,,,,
1.238,41.361,41.3648,,,,
1.239,42.0343,42.038,,,,
1.24,42.7308,42.7344,,,,
1.241,43.4509,43.4545,,,,
1.242,44.1954,44.1988,,,,
1.243,44.9648,44.9682,,,,
1.244,45.7599,45.7632,,,,
1.245,46.5814,46.5847,,,,
1.246,47.4302,47.4334,,,,
1.247,48.3072,48.3103,,,,
1.248,49.2134,49.2164,,,,
1.249,50.1496,50.1526,,,,
1.25,51.1172,51.1201,,,,
1.251,52.1173,52.1201,,,,
1.252,53.1511,53.1539,,,,
1.253,54.22,54.2228,,,,
1.254,55.3256,55.3283,,,,
1.255,56.4694,56.472,,,,
1.256,57.6532,57.6557,,,,
1.257,58.8787,58.8812,,,,
1.258,60.148,60.1504,,,,
1.259,61.4632,61.4655,,,,
1.26,62.8266,62.8289,,,,
1.261,64.2407,64.2429,,,,
1.262,65.7082,65.7103,,,,
1.263,67.2319,67.2339,,,,
1.264,68.8149,68.8169,,,,
1.265,70.4608,70.4627,,,,
1.266,72.1731,72.1749,,,,
1.267,73.9558,73.9576,,,,
1.268,75.8133,75.8149,,,,
1.269,77.7502,77.7518,,,,
1.27,79.7717,79.7732,,,,
1.271,81.8833,81.8848,,,,
1.272,84.0913,84.0927,,,,
1.273,86.4023,86.4036,,,,
1.274,88.8237,88.8249,,,,
1.275,91.3636,91.3647,,,,
1.276,94.0309,94.032,,,,
1.277,96.8355,96.8365,,,,
1.278,99.7884,99.7893,,,,
1.279,102.902,102.902,,,,
1.28,106.189,106.189,,,,
1.281,109.665,109.666,,,,
1.282,113.347,113.348,,,,
1.283,117.254,117.254,,,,
1.284,121.407,121.408,,,,
1.285,125.831,125.832,,,,
1.286,130.554,130.554,,,,
1.287,135.606,135.606,,,,
1.288,141.024,141.024,,,,
1.289,146.849,146.849,,,,
1.29,153.13,153.13,,,,
1.291,159.923,159.922,,,,
1.292,167.292,167.292,,,,
1.293,175.317,175.316,,,,
1.294,184.087,184.087,,,,
1.295,193.714,193.714,,,,
1.296,204.33,204.329,,,,
1.297,216.096,216.095,,,,
1.298,229.211,229.21,,,,
1.299,243.922,243.921,,,,
1.3,260.541,260.539,,,,
1.301,279.465,279.463,,,,
1.302,301.212,301.209,,,,
1.303,326.466,326.463,,,,
1.304,356.151,356.148,,,,
1.305,391.551,391.547,,,,
1.306,434.492,434.488,,,,
1.307,487.677,487.672,,,,
1.308,555.272,555.267,,,,
1.309,644.06,644.054,,,,
1.31,765.869,765.861,,,,
1.311,943.342,943.331,,,,
1.312,1225.96,1225.94,,,,
1.313,1746.54,1746.52,,,,
1.314,3024.3,3024.25,,,,
1.315,11117.8,11117.4,,,,
1.316,6684.96,6685,,,,
1.317,2577.49,2577.48,,,,
1.318,1599.41,1599.4,,,,
1.319,1160.92,1160.91,,,,
1.32,912.033,912.026,,,,
1.321,751.622,751.616,,,,
1.322,639.625,639.62,,,,
1.323,556.993,556.989,,,,
1.324,493.514,493.51,,,,
1.325,443.217,443.213,,,,
1.326,402.38,402.377,,,,
1.327,368.563,368.56,,,,
1.328,340.097,340.094,,,,
1.329,315.805,315.802,,,,
1.33,294.83,294.827,,,,
1.331,276.535,276.533,,,,
1.332,260.437,260.435,,,,
1.333,246.162,246.16,,,,
1.334,233.417,233.415,,,,
1.335,221.967,221.966,,,,
1.336,211.625,211.623,,,,
1.337,202.237,202.235,,,,
1.338,193.675,193.674,,,,
1.339,185.837,185.835,,,,
1.34,178.632,178.631,,,,
1.341,171.988,171.987,,,,
1.342,165.841,165.84,,,,
1.343,160.138,160.137,,,,
1.344,154.831,154.83,,,,
1.345,149.881,149.88,,,,
1.346,145.252,145.251,,,,
1.347,140.915,140.914,,,,
1.348,136.843,136.842,,,,
1.349,133.012,133.011,,,,
1.35,129.4,129.4,,,,
1.351,125.991,125.99,,,,
1.352,122.767,122.766,,,,
1.353,119.713,119.713,,,,
1.354,116.817,116.816,,,,
1.355,114.066,114.066,,,,
1.356,111.45,111.45,,,,
1.357,108.959,108.959,,,,
1.358,106.584,106.584,,,,
1.359,104.318,104.318,,,,
1.36,102.153,102.153,,,,
1.361,100.082,100.082,,,,
1.362,98.1003,98.1,,,,
1.363,96.2012,96.2009,,,,
1.364,94.3799,94.3797,,,,
1.365,92.6319,92.6316,,,,
1.366,90.9527,90.9525,,,,
1.367,89.3385,89.3383,,,,
1.368,87.7856,87.7855,,,,
1.369,86.2906,86.2905,,,,
1.37,84.8504,84.8503,,,,
1.371,83.462,83.4619,,,,
1.372,82.1228,82.1227,,,,
1.373,80.8301,80.83,,,,
1.374,79.5817,79.5817,,,,
1.375,78.3754,78.3754,,,,
1.376,77.2092,77.2091,,,,
1.377,76.081,76.081,,,,
1.378,74.9892,74.9892,,,,
1.379,73.9321,73.932,,,,
1.38,72.908,72.908,,,,
1.381,71.9156,71.9155,,,,
1.382,70.9533,70.9533,,,,
1.383,70.02,70.02,,,,
1.384,69.1144,69.1144,,,,
1.385,68.2353,68.2353,,,,
1.386,67.3816,67.3816,,,,
1.387,66.5524,66.5524,,,,
1.388,65.7466,65.7466,,,,
1.389,64.9633,64.9633,,,,
1.39,64.2017,64.2017,,,,
1.391,63.4609,63.4609,,,,
1.392,62.7401,62.7401,,,,
1.393,62.0387,62.0387,,,,
1.394,61.3558,61.3558,,,,
1.395,60.6909,60.6909,,,,
1.396,60.0434,60.0434,,,,
1.397,59.4125,59.4125,,,,
1.398,58.7978,58.7978,,,,
1.399,58.1987,58.1986,,,,
1.4,57.6146,57.6146,,,,
1.401,57.0452,57.0451,,,,
1.402,56.4899,56.4898,,,,
1.403,55.9482,55.9481,,,,
1.404,55.4198,55.4197,,,,
1.405,54.9043,54.9042,,,,
1.406,54.4012,54.4011,,,,
1.407,53.9101,53.91,,,,
1.408,53.4309,53.4307,,,,
1.409,52.963,52.9628,,,,
1.41,52.5062,52.506,,,,
1.411,52.0601,52.0599,,,,
1.412,51.6245,51.6243,,,,
1.413,51.1991,51.1989,,,,
1.414,50.7836,50.7834,,,,
1.415,50.3778,50.3776,,,,
1.416,49.9814,49.9811,,,,
1.417,49.5941,49.5938,,,,
1.418,49.2158,49.2155,,,,
1.419,48.8463,48.8459,,,,
1.42,48.4852,48.4848,,,,
1.421,48.1325,48.1321,,,,
1.422,47.7879,47.7874,,,,
1.423,47.4512,47.4508,,,,
1.424,47.1223,47.1218,,,,
1.425,46.801,46.8005,,,,
1.426,46.4872,46.4866,,,,
1.427,46.1806,46.18,,,,
1.428,45.8812,45.8806,,,,
1.429,45.5888,45.5881,,,,
1.43,45.3032,45.3025,,,,
1.431,45.0244,45.0237,,,,
1.432,44.7521,44.7514,,,,
1.433,44.4864,44.4856,,,,
1.434,44.227,44.2262,,,,
1.435,43.974,43.9731,,,,
1.436,43.727,43.7261,,,,
1.437,43.4862,43.4853,,,,
1.438,43.2513,43.2503,,,,
1.439,43.0223,43.0213,,,,
1.44,42.7992,42.7981,,,,
1.441,42.5817,42.5806,,,,
1.442,42.3699,42.3687,,,,
1.443,42.1637,42.1624,,,,
1.444,41.9629,41.9616,,,,
1.445,41.7676,41.7663,,,,
1.446,41.5778,41.5764,,,,
1.447,41.3932,41.3917,,,,
1.448,41.2139,41.2124,,,,
1.449,41.0398,41.0383,,,,
1.45,40.871,40.8693,,,,
1.451,40.7072,40.7055,,,,
1.452,40.5486,40.5468,,,,
1.453,40.3951,40.3932,,,,
1.454,40.2466,40.2447,,,,
1.455,40.1031,40.1011,,,,
1.456,39.9646,39.9626,,,,
1.457,39.8312,39.829,,,,
1.458,39.7026,39.7004,,,,
1.459,39.5791,39.5768,,,,
1.46,39.4605,39.4581,,,,
1.461,39.3469,39.3444,,,,
1.462,39.2382,39.2356,,,,
1.463,39.1345,39.1318,,,,
1.464,39.0358,39.033,,,,
1.465,38.9421,38.9392,,,,
1.466,38.8533,38.8504,,,,
1.467,38.7697,38.7666,,,,
1.468,38.6911,38.6879,,,,
1.469,38.6176,38.6143,,,,
1.47,38.5493,38.5459,,,,
1.471,38.4862,38.4827,,,,
1.472,38.4283,38.4247,,,,
1.473,38.3758,38.372,,,,
1.474,38.3286,38.3247,,,,
1.475,38.2869,38.2829,,,,
1.476,38.2508,38.2466,,,,
1.477,38.2203,38.2159,,,,
1.478,38.1955,38.191,,,,
1.479,38.1766,38.1719,,,,
1.48,38.1636,38.1587,,,,
1.481,38.1566,38.1516,,,,
1.482,38.156,38.1507,,,,
1.483,38.1616,38.1562,,,,
1.484,38.1738,38.1682,,,,
1.485,38.1927,38.1869,,,,
1.486,38.2185,38.2125,,,,
1.487,38.2514,38.2452,,,,
1.488,38.2916,38.2851,,,,
1.489,38.3394,38.3327,,,,
1.49,38.3949,38.388,,,,
1.491,38.4586,38.4513,,,,
1.492,38.5306,38.5231,,,,
1.493,38.6113,38.6036,,,,
1.494,38.7011,38.6931,,,,
1.495,38.8004,38.792,,,,
1.496,38.9095,38.9008,,,,
1.497,39.0288,39.0199,,,,
1.498,39.159,39.1494,,,,
1.499,39.3005,39.2906,,,,
1.5,39.4538,39.4436,,,,
1.501,39.6197,39.609,,,,
1.502,39.7987,39.7876,,,,
1.503,39.9917,39.9801,,,,
1.504,40.1993,40.1873,,,,
1.505,40.4226,40.41,,,,
1.506,40.6624,40.6493,,,,
1.507,40.9199,40.9062,,,,
1.508,41.1961,41.1818,,,,
1.509,41.4924,41.4775,,,,
1.51,41.8102,41.7946,,,,
1.511,42.1511,42.1347,,,,
1.512,42.5167,42.4995,,,,
1.513,42.909,42.891,,,,
1.514,43.3301,43.3112,,,,
1.515,43.7824,43.7626,,,,
1.516,44.2686,44.2477,,,,
1.517,44.7916,44.7696,,,,
1.518,45.3547,45.3316,,,,
1.519,45.9618,45.9374,,,,
1.52,46.6171,46.5913,,,,
1.521,47.3254,47.2982,,,,
1.522,48.0921,48.0634,,,,
1.523,48.9237,48.8932,,,,
1.524,49.8273,49.795,,,,
1.525,50.8112,50.7769,,,,
1.526,51.8851,51.8485,,,,
1.527,53.0602,53.0212,,,,
1.528,54.3495,54.3078,,,,
1.529,55.7685,55.7239,,,,
1.53,57.3356,57.2878,,,,
1.531,59.0726,59.0211,,,,
1.532,61.0058,60.9503,,,,
1.533,63.1669,63.1069,,,,
1.534,65.5952,65.5301,,,,
1.535,68.3388,68.2679,,,,
1.536,71.4582,71.3806,,,,
1.537,75.0299,74.9447,,,,
1.538,79.1525,79.0584,,,,
1.539,83.9549,83.8503,,,,
1.54,89.609,89.4919,,,,
1.541,96.3491,96.2168,,,,
1.542,104.503,104.352,,,,
1.543,114.545,114.37,,,,
1.544,127.182,126.977,,,,
1.545,143.529,143.282,,,,
1.546,165.435,165.129,,,,
1.547,196.222,195.827,,,,
1.548,242.505,241.962,,,,
1.549,319.622,318.796,,,,
1.55,473.09,471.556,,,,
1.551,924.632,919.922,,,,
1.552,28599.5,25589,,,,
1.553,977.992,980.498,,,,
1.554,479.106,479.348,,,,
1.555,316.933,316.877,,,,
1.556,236.831,236.708,,,,
1.557,189.234,189.097,,,,
1.558,157.804,157.667,,,,
1.559,135.582,135.451,,,,
1.56,119.102,118.98,,,,
1.561,106.447,106.332,,,,
1.562,96.4651,96.358,,,,
1.563,88.4268,88.3267,,,,
1.564,81.8453,81.7516,,,,
1.565,76.3838,76.2961,,,,
1.566,71.8019,71.7197,,,,
1.567,67.9232,67.8461,,,,
1.568,64.6155,64.543,,,,
1.569,61.7775,61.7094,,,,
1.57,59.3306,59.2665,,,,
1.571,57.2126,57.1522,,,,
1.572,55.3738,55.3169,,,,
1.573,53.774,53.7204,,,,
1.574,52.3803,52.3298,,,,
1.575,51.1657,51.118,,,,
1.576,50.1076,50.0626,,,,
1.577,49.1872,49.1447,,,,
1.578,48.3886,48.3485,,,,
1.579,47.6984,47.6606,,,,
1.58,47.1052,47.0695,,,,
1.581,46.5992,46.5656,,,,
1.582,46.1721,46.1404,,,,
1.583,45.8167,45.7869,,,,
1.584,45.5269,45.4988,,,,
1.585,45.2974,45.2709,,,,
1.586,45.1235,45.0987,,,,
1.587,45.0014,44.9781,,,,
1.588,44.9277,44.9059,,,,
1.589,44.8995,44.8791,,,,
1.59,44.9144,44.8954,,,,
1.591,44.9703,44.9526,,,,
1.592,45.0655,45.0491,,,,
1.593,45.1985,45.1834,,,,
1.594,45.3683,45.3544,,,,
1.595,45.5739,45.5612,,,,
1.596,45.8147,45.8032,,,,
1.597,46.0904,46.0801,,,,
1.598,46.4007,46.3915,,,,
1.599,46.7457,46.7377,,,,
1.6,47.1256,47.1187,,,,
1.601,47.5408,47.5351,,,,
1.602,47.992,47.9874,,,,
1.603,48.4799,48.4765,,,,
1.604,49.0057,49.0034,,,,
1.605,49.5705,49.5694,,,,
1.606,50.1759,50.176,,,,
1.607,50.8235,50.8249,,,,
1.608,51.5154,51.5181,,,,
1.609,52.2538,52.2578,,,,
1.61,53.0413,53.0466,,,,
1.611,53.8807,53.8874,,,,
1.612,54.7752,54.7834,,,,
1.613,55.7287,55.7384,,,,
1.614,56.7451,56.7564,,,,
1.615,57.8291,57.8421,,,,
1.616,58.9859,59.0007,,,,
1.617,60.2213,60.2381,,,,
1.618,61.542,61.5609,,,,
1.619,62.9555,62.9766,,,,
1.62,64.4702,64.4937,,,,
1.621,66.0958,66.1219,,,,
1.622,67.8432,67.8721,,,,
1.623,69.725,69.757,,,,
1.624,71.7557,71.7911,,,,
1.625,73.952,73.9911,,,,
1.626,76.3332,76.3764,,,,
1.627,78.9218,78.9696,,,,
1.628,81.7442,81.7972,,,,
1.629,84.8318,84.8905,,,,
1.63,88.2215,88.2868,,,,
1.631,91.9577,92.0305,,,,
1.632,96.094,96.1755,,,,
1.633,100.696,100.787,,,,
1.634,105.843,105.946,,,,
1.635,111.636,111.753,,,,
1.636,118.201,118.334,,,,
1.637,125.699,125.852,,,,
1.638,134.339,134.516,,,,
1.639,144.398,144.606,,,,
1.64,156.251,156.498,,,,
1.641,170.418,170.715,,,,
1.642,187.638,188.002,,,,
1.643,209.008,209.463,,,,
1.644,236.216,236.802,,,,
1.645,272.012,272.794,,,,
1.646,321.195,322.291,,,,
1.647,392.955,394.604,,,,
1.648,507.393,510.153,,,,
1.649,718.53,724.085,,,,
1.65,1238.11,1254.7,,,,
1.651,4566.79,4800.63,,,,
1.652,2672.97,2599.05,,,,
1.653,1029.56,1018.45,,,,
1.654,636.036,631.802,,,,
1.655,459.423,457.232,,,,
1.656,359.175,357.881,,,,
1.657,294.6,294.037,,,,
1.658,249.556,248.927,,,,
1.659,216.366,215.894,,,,
1.66,190.909,190.545,,,,
1.661,170.777,170.489,,,,
1.662,154.467,154.235,,,,
1.663,140.993,140.803,,,,
1.664,129.683,129.525,,,,
1.665,120.06,119.927,,,,
1.666,111.779,111.666,,,,
1.667,104.582,104.486,,,,
1.668,98.2748,98.1913,,,,
1.669,92.7053,92.6328,,,,
1.67,87.7552,87.6919,,,,
1.671,83.3299,83.2744,,,,
1.672,79.3535,79.3046,,,,
1.673,75.7637,75.7205,,,,
1.674,72.5094,72.4712,,,,
1.675,69.5482,69.5142,,,,
1.676,66.8445,66.8143,,,,
1.677,64.3683,64.3413,,,,
1.678,62.094,62.0698,,,,
1.679,59.9997,59.9781,,,,
1.68,58.0667,58.0474,,,,
1.681,56.2787,56.2614,,,,
1.682,54.6216,54.606,,,,
1.683,53.0829,53.0689,,,,
1.684,51.6518,51.6392,,,,
1.685,50.3187,50.3074,,,,
1.686,49.0752,49.0651,,,,
1.687,47.9137,47.9046,,,,
1.688,46.8275,46.8194,,,,
1.689,45.8107,45.8033,,,,
1.69,44.8577,44.8511,,,,
1.691,43.9637,43.9579,,,,
1.692,43.1245,43.1193,,,,
1.693,42.3359,42.3313,,,,
1.694,41.5945,41.5904,,,,
1.695,40.8969,40.8933,,,,
1.696,40.2402,40.237,,,,
1.697,39.6216,39.6188,,,,
1.698,39.0387,39.0362,,,,
1.699,38.4892,38.487,,,,
1.7,37.9709,37.969,,,,
1.701,37.482,37.4804,,,,
1.702,37.0206,37.0192,,,,
1.703,36.5851,36.584,,,,
1.704,36.174,36.1731,,,,
1.705,35.7859,35.7852,,,,
1.706,35.4195,35.4189,,,,
1.707,35.0735,35.0731,,,,
1.708,34.7469,34.7466,,,,
1.709,34.4385,34.4383,,,,
1.71,34.1474,34.1473,,,,
1.711,33.8727,33.8727,,,,
1.712,33.6135,33.6136,,,,
1.713,33.369,33.3692,,,,
1.714,33.1385,33.1387,,,,
1.715,32.9213,32.9216,,,,
1.716,32.7166,32.717,,,,
1.717,32.524,32.5244,,,,
1.718,32.3428,32.3433,,,,
1.719,32.1725,32.173,,,,
1.72,32.0125,32.013,,,,
1.721,31.8624,31.863,,,,
1.722,31.7217,31.7223,,,,
1.723,31.5901,31.5907,,,,
1.724,31.467,31.4676,,,,
1.725,31.3521,31.3527,,,,
1.726,31.2451,31.2457,,,,
1.727,31.1455,31.1462,,,,
1.728,31.0532,31.0538,,,,
1.729,30.9677,30.9684,,,,
1.73,30.8889,30.8895,,,,
1.731,30.8163,30.8169,,,,
1.732,30.7498,30.7505,,,,
1.733,30.6892,30.6898,,,,
1.734,30.6341,30.6347,,,,
1.735,30.5844,30.585,,,,
1.736,30.5399,30.5405,,,,
1.737,30.5003,30.5009,,,,
1.738,30.4655,30.4661,,,,
1.739,30.4353,30.4358,,,,
1.74,30.4095,30.4101,,,,
1.741,30.388,30.3885,,,,
1.742,30.3706,30.3711,,,,
1.743,30.3572,30.3577,,,,
1.744,30.3477,30.3481,,,,
1.745,30.3418,30.3422,,,,
1.746,30.3395,30.3399,,,,
1.747,30.3407,30.3411,,,,
1.748,30.3452,30.3456,,,,
1.749,30.3529,30.3533,,,,
1.75,30.3639,30.3642,,,,
1.751,30.3778,30.3781,,,,
1.752,30.3947,30.395,,,,
1.753,30.4145,30.4148,,,,
1.754,30.437,30.4373,,,,
1.755,30.4623,30.4625,,,,
1.756,30.4902,30.4904,,,,
1.757,30.5206,30.5208,,,,
1.758,30.5535,30.5537,,,,
1.759,30.5889,30.5891,,,,
1.76,30.6266,30.6267,,,,
1.761,30.6666,30.6667,,,,
1.762,30.7088,30.709,,,,
1.763,30.7533,30.7534,,,,
1.764,30.7999,30.8,,,,
1.765,30.8486,30.8487,,,,
1.766,30.8993,30.8994,,,,
1.767,30.9521,30.9522,,,,
1.768,31.0068,31.0069,,,,
1.769,31.0635,31.0635,,,,
1.77,31.1221,31.1221,,,,
1.771,31.1825,31.1825,,,,
1.772,31.2447,31.2447,,,,
1.773,31.3088,31.3088,,,,
1.774,31.3746,31.3746,,,,
1.775,31.4421,31.4421,,,,
1.776,31.5114,31.5114,,,,
1.777,31.5824,31.5823,,,,
1.778,31.655,31.655,,,,
1.779,31.7293,31.7293,,,,
1.78,31.8052,31.8052,,,,
1.781,31.8828,31.8827,,,,
1.782,31.9619,31.9618,,,,
1.783,32.0427,32.0426,,,,
1.784,32.125,32.1248,,,,
1.785,32.2088,32.2087,,,,
1.786,32.2942,32.2941,,,,
1.787,32.3811,32.381,,,,
1.788,32.4696,32.4695,,,,
1.789,32.5596,32.5594,,,,
1.79,32.6511,32.6509,,,,
1.791,32.7441,32.7439,,,,
1.792,32.8386,32.8384,,,,
1.793,32.9346,32.9345,,,,
1.794,33.0321,33.032,,,,
1.795,33.1311,33.131,,,,
1.796,33.2316,33.2315,,,,
1.797,33.3336,33.3335,,,,
1.798,33.4371,33.437,,,,
1.799,33.5422,33.542,,,,
1.8,33.6487,33.6485,,,,
1.801,33.7567,33.7565,,,,
1.802,33.8662,33.8661,,,,
1.803,33.9773,33.9771,,,,
1.804,34.0899,34.0897,,,,
1.805,34.2041,34.2039,,,,
1.806,34.3198,34.3196,,,,
1.807,34.437,34.4369,,,,
1.808,34.5559,34.5557,,,,
1.809,34.6763,34.6761,,,,
1.81,34.7983,34.7982,,,,
1.811,34.922,34.9218,,,,
1.812,35.0473,35.0471,,,,
1.813,35.1742,35.174,,,,
1.814,35.3028,35.3026,,,,
1.815,35.4331,35.4329,,,,
1.816,35.5651,35.5649,,,,
1.817,35.6988,35.6987,,,,
1.818,35.8343,35.8342,,,,
1.819,35.9716,35.9715,,,,
1.82,36.1107,36.1105,,,,
1.821,36.2516,36.2514,,,,
1.822,36.3943,36.3942,,,,
1.823,36.539,36.5389,,,,
1.824,36.6855,36.6854,,,,
1.825,36.8341,36.834,,,,
1.826,36.9846,36.9845,,,,
1.827,37.1371,37.137,,,,
1.828,37.2917,37.2916,,,,
1.829,37.4483,37.4482,,,,
1.83,37.6071,37.6071,,,,
1.831,37.7681,37.768,,,,
1.832,37.9313,37.9312,,,,
1.833,38.0967,38.0967,,,,
1.834,38.2645,38.2645,,,,
1.835,38.4346,38.4346,,,,
1.836,38.6072,38.6071,,,,
1.837,38.7821,38.7821,,,,
1.838,38.9597,38.9597,,,,
1.839,39.1397,39.1398,,,,
1.84,39.3224,39.3225,,,,
1.841,39.5079,39.5079,,,,
1.842,39.696,39.6961,,,,
1.843,39.887,39.8871,,,,
1.844,40.0809,40.081,,,,
1.845,40.2778,40.2779,,,,
1.846,40.4777,40.4778,,,,
1.847,40.6807,40.6808,,,,
1.848,40.887,40.8871,,,,
1.849,41.0965,41.0966,,,,
1.85,41.3094,41.3096,,,,
1.851,41.5258,41.526,,,,
1.852,41.7458,41.746,,,,
1.853,41.9694,41.9696,,,,
1.854,42.1969,42.1971,,,,
1.855,42.4282,42.4284,,,,
1.856,42.6635,42.6638,,,,
1.857,42.903,42.9032,,,,
1.858,43.1467,43.147,,,,
1.859,43.3948,43.3951,,,,
1.86,43.6474,43.6477,,,,
1.861,43.9047,43.905,,,,
1.862,44.1668,44.1671,,,,
1.863,44.4339,44.4342,,,,
1.864,44.7061,44.7065,,,,
1.865,44.9836,44.984,,,,
1.866,45.2666,45.267,,,,
1.867,45.5553,45.5557,,,,
1.868,45.8499,45.8503,,,,
1.869,46.1506,46.151,,,,
1.87,46.4575,46.458,,,,
1.871,46.771,46.7715,,,,
1.872,47.0913,47.0918,,,,
1.873,47.4186,47.4191,,,,
1.874,47.7532,47.7537,,,,
1.875,48.0954,48.0959,,,,
1.876,48.4454,48.446,,,,
1.877,48.8036,48.8042,,,,
1.878,49.1704,49.171,,,,
1.879,49.5459,49.5466,,,,
1.88,49.9307,49.9314,,,,
1.881,50.3251,50.3258,,,,
1.882,50.7295,50.7302,,,,
1.883,51.1444,51.145,,,,
1.884,51.5701,51.5708,,,,
1.885,52.0072,52.0079,,,,
1.886,52.4562,52.4569,,,,
1.887,52.9176,52.9184,,,,
1.888,53.392,53.3928,,,,
1.889,53.88,53.8808,,,,
1.89,54.3823,54.3831,,,,
1.891,54.8995,54.9004,,,,
1.892,55.4325,55.4333,,,,
1.893,55.9819,55.9828,,,,
1.894,56.5486,56.5495,,,,
1.895,57.1335,57.1344,,,,
1.896,57.7376,57.7385,,,,
1.897,58.3618,58.3628,,,,
1.898,59.0074,59.0084,,,,
1.899,59.6754,59.6764,,,,
1.9,60.3671,60.3682,,,,
1.901,61.084,61.085,,,,
1.902,61.8273,61.8284,,,,
1.903,62.5988,62.5999,,,,
1.904,63.4002,63.4013,,,,
1.905,64.2332,64.2343,,,,
1.906,65.0999,65.101,,,,
1.907,66.0024,66.0036,,,,
1.908,66.9431,66.9443,,,,
1.909,67.9246,67.9258,,,,
1.91,68.9496,68.9508,,,,
1.911,70.0211,70.0224,,,,
1.912,71.1426,71.1438,,,,
1.913,72.3176,72.3189,,,,
1.914,73.5501,73.5514,,,,
1.915,74.8446,74.8459,,,,
1.916,76.2059,76.2072,,,,
1.917,77.6394,77.6407,,,,
1.918,79.151,79.1524,,,,
1.919,80.7474,80.7488,,,,
1.92,82.4359,82.4373,,,,
1.921,84.2249,84.2262,,,,
1.922,86.1234,86.1248,,,,
1.923,88.1419,88.1433,,,,
1.924,90.2922,90.2936,,,,
1.925,92.5876,92.589,,,,
1.926,95.0431,95.0444,,,,
1.927,97.676,97.6773,,,,
1.928,100.506,100.507,,,,
1.929,103.556,103.558,,,,
1.93,106.853,106.854,,,,
1.931,110.427,110.428,,,,
1.932,114.315,114.316,,,,
1.933,118.558,118.559,,,,
1.934,123.209,123.21,,,,
1.935,128.327,128.328,,,,
1.936,133.986,133.986,,,,
1.937,140.275,140.275,,,,
1.938,147.304,147.304,,,,
1.939,155.21,155.21,,,,
1.94,164.167,164.166,,,,
1.941,174.395,174.394,,,,
1.942,186.184,186.182,,,,
1.943,199.914,199.911,,,,
1.944,216.103,216.099,,,,
1.945,235.47,235.465,,,,
1.946,259.043,259.035,,,,
1.947,288.347,288.336,,,,
1.948,325.743,325.726,,,,
1.949,375.094,375.069,,,,
1.95,443.187,443.15,,,,
1.951,543.142,543.08,,,,
1.952,704.041,703.927,,,,
1.953,1005.82,1005.57,,,,
1.954,1776.84,1775.98,,,,
1.955,7917.41,7898.11,,,,
1.956,3173.9,3177.68,,,,
1.957,1313.89,1314.9,,,,
1.958,825.393,826.968,,,,
1.959,600.198,618.232,,,,
1.96,470.695,471.187,,,,
1.961,386.635,386.807,,,,
1.962,327.714,327.81,,,,
1.963,284.154,284.219,,,,
1.964,250.67,250.718,,,,
1.965,224.151,224.189,,,,
1.966,202.649,202.68,,,,
1.967,184.879,184.906,,,,
1.968,169.964,169.987,,,,
1.969,157.279,157.299,,,,
1.97,146.372,146.39,,,,
1.971,136.904,136.92,,,,
1.972,128.618,128.632,,,,
1.973,121.314,121.327,,,,
1.974,114.836,114.848,,,,
1.975,109.059,109.071,,,,
1.976,103.883,103.893,,,,
1.977,99.2241,99.2339,,,,
1.978,95.0155,95.0248,,,,
1.979,91.2006,91.2093,,,,
1.98,87.732,87.7403,,,,
1.981,84.5697,84.5776,,,,
1.982,81.6797,81.6873,,,,
1.983,79.0327,79.04,,,,
1.984,76.6037,76.6107,,,,
1.985,74.3708,74.3775,,,,
1.986,72.315,72.3215,,,,
1.987,70.4197,70.426,,,,
1.988,68.6702,68.6763,,,,
1.989,67.0537,67.0597,,,,
1.99,65.5587,65.5645,,,,
1.991,64.1749,64.1806,,,,
1.992,62.8933,62.8988,,,,
1.993,61.7057,61.7111,,,,
1.994,60.6047,60.61,,,,
1.995,59.5837,59.5889,,,,
1.996,58.6367,58.6418,,,,
1.997,57.7583,57.7633,,,,
1.998,56.9435,56.9485,,,,
1.999,56.1879,56.1928,,,,
2,55.4873,55.4921,,,,
2.001,54.8379,54.8427,,,,
2.002,54.2364,54.2411,,,,
2.003,53.6795,53.6842,,,,
2.004,53.1644,53.169,,,,
2.005,52.6883,52.6929,,,,
2.006,52.2488,52.2534,,,,
2.007,51.8437,51.8482,,,,
2.008,51.4708,51.4753,,,,
2.009,51.1281,51.1326,,,,
2.01,50.8139,50.8183,,,,
2.011,50.5265,50.5309,,,,
2.012,50.2642,50.2686,,,,
2.013,50.0258,50.0301,,,,
2.014,49.8097,49.814,,,,
2.015,49.6148,49.6191,,,,
2.016,49.4399,49.4442,,,,
2.017,49.2838,49.2882,,,,
2.018,49.1457,49.15,,,,
2.019,49.0245,49.0288,,,,
2.02,48.9193,48.9236,,,,
2.021,48.8294,48.8337,,,,
2.022,48.7539,48.7582,,,,
2.023,48.6921,48.6964,,,,
2.024,48.6434,48.6476,,,,
2.025,48.607,48.6113,,,,
2.026,48.5825,48.5868,,,,
2.027,48.5692,48.5735,,,,
2.028,48.5667,48.571,,,,
2.029,48.5744,48.5787,,,,
2.03,48.5919,48.5962,,,,
2.031,48.6188,48.6231,,,,
2.032,48.6546,48.6589,,,,
2.033,48.699,48.7033,,,,
2.034,48.7516,48.7559,,,,
2.035,48.8122,48.8164,,,,
2.036,48.8803,48.8846,,,,
2.037,48.9557,48.96,,,,
2.038,49.0381,49.0424,,,,
2.039,49.1273,49.1315,,,,
2.04,49.2229,49.2272,,,,
2.041,49.3249,49.3292,,,,
2.042,49.433,49.4373,,,,
2.043,49.5469,49.5512,,,,
2.044,49.6666,49.6709,,,,
2.045,49.7917,49.796,,,,
2.046,49.9222,49.9266,,,,
2.047,50.058,50.0623,,,,
2.048,50.1988,50.2031,,,,
2.049,50.3445,50.3488,,,,
2.05,50.495,50.4993,,,,
2.051,50.6502,50.6545,,,,
2.052,50.81,50.8143,,,,
2.053,50.9743,50.9786,,,,
2.054,51.1429,51.1473,,,,
2.055,51.3159,51.3203,,,,
2.056,51.4931,51.4975,,,,
2.057,51.6745,51.6788,,,,
2.058,51.8599,51.8643,,,,
2.059,52.0494,52.0537,,,,
2.06,52.2428,52.2471,,,,
2.061,52.4401,52.4445,,,,
2.062,52.6413,52.6457,,,,
2.063,52.8464,52.8507,,,,
2.064,53.0552,53.0596,,,,
2.065,53.2678,53.2722,,,,
2.066,53.4841,53.4885,,,,
2.067,53.7042,53.7085,,,,
2.068,53.9279,53.9323,,,,
2.069,54.1553,54.1597,,,,
2.07,54.3864,54.3907,,,,
2.071,54.6211,54.6254,,,,
2.072,54.8594,54.8638,,,,
2.073,55.1014,55.1058,,,,
2.074,55.3471,55.3514,,,,
2.075,55.5964,55.6007,,,,
2.076,55.8493,55.8537,,,,
2.077,56.1059,56.1103,,,,
2.078,56.3662,56.3706,,,,
2.079,56.6302,56.6346,,,,
2.08,56.898,56.9023,,,,
2.081,57.1694,57.1737,,,,
2.082,57.4447,57.4489,,,,
2.083,57.7237,57.728,,,,
2.084,58.0065,58.0108,,,,
2.085,58.2932,58.2975,,,,
2.086,58.5838,58.5881,,,,
2.087,58.8784,58.8826,,,,
2.088,59.1769,59.1811,,,,
2.089,59.4794,59.4836,,,,
2.09,59.786,59.7902,,,,
2.091,60.0968,60.1009,,,,
2.092,60.4117,60.4158,,,,
2.093,60.7308,60.7349,,,,
2.094,61.0542,61.0583,,,,
2.095,61.382,61.3861,,,,
2.096,61.7142,61.7182,,,,
2.097,62.0509,62.0549,,,,
2.098,62.3922,62.3961,,,,
2.099,62.738,62.742,,,,
2.1,63.0886,63.0925,,,,
2.101,63.444,63.4479,,,,
2.102,63.8043,63.8081,,,,
2.103,64.1695,64.1733,,,,
2.104,64.5398,64.5435,,,,
2.105,64.9152,64.9189,,,,
2.106,65.2959,65.2996,,,,
2.107,65.682,65.6856,,,,
2.108,66.0735,66.077,,,,
2.109,66.4705,66.474,,,,
2.11,66.8733,66.8767,,,,
2.111,67.2819,67.2852,,,,
2.112,67.6963,67.6997,,,,
2.113,68.1169,68.1201,,,,
2.114,68.5436,68.5468,,,,
2.115,68.9767,68.9798,,,,
2.116,69.4162,69.4192,,,,
2.117,69.8623,69.8653,,,,
2.118,70.3152,70.3181,,,,
2.119,70.775,70.7778,,,,
2.12,71.242,71.2447,,,,
2.121,71.7162,71.7188,,,,
2.122,72.1978,72.2003,,,,
2.123,72.687,72.6894,,,,
2.124,73.1841,73.1864,,,,
2.125,73.6891,73.6913,,,,
2.126,74.2024,74.2045,,,,
2.127,74.7241,74.7261,,,,
2.128,75.2545,75.2563,,,,
2.129,75.7937,75.7954,,,,
2.13,76.3421,76.3436,,,,
2.131,76.8998,76.9012,,,,
2.132,77.4671,77.4684,,,,
2.133,78.0443,78.0454,,,,
2.134,78.6317,78.6326,,,,
2.135,79.2295,79.2303,,,,
2.136,79.838,79.8387,,,,
2.137,80.4577,80.4581,,,,
2.138,81.0887,81.0889,,,,
2.139,81.7314,81.7315,,,,
2.14,82.3862,82.3861,,,,
2.141,83.0534,83.0531,,,,
2.142,83.7335,83.7329,,,,
2.143,84.4267,84.4259,,,,
2.144,85.1336,85.1326,,,,
2.145,85.8545,85.8533,,,,
2.146,86.59,86.5884,,,,
2.147,87.3404,87.3386,,,,
2.148,88.1063,88.1042,,,,
2.149,88.8882,88.8858,,,,
2.15,89.6865,89.6839,,,,
2.151,90.502,90.4991,,,,
2.152,91.3351,91.3319,,,,
2.153,92.1865,92.183,,,,
2.154,93.0568,93.0531,,,,
2.155,93.9467,93.9428,,,,
2.156,94.8568,94.8529,,,,
2.157,95.788,95.7843,,,,
2.158,96.741,96.7384,,,,
2.159,97.7166,97.7191,,,,
2.16,98.7157,98.8245,,,,
2.161,99.7391,99.7475,,,,
2.162,100.788,100.78,,,,
2.163,101.863,101.853,,,,
2.164,102.965,102.955,,,,
2.165,104.096,104.085,,,,
2.166,105.257,105.245,,,,
2.167,106.448,106.436,,,,
2.168,107.672,107.658,,,,
2.169,108.928,108.914,,,,
2.17,110.22,110.205,,,,
2.171,111.549,111.533,,,,
2.172,112.915,112.899,,,,
2.173,114.322,114.304,,,,
2.174,115.77,115.751,,,,
2.175,117.261,117.241,,,,
2.176,118.798,118.777,,,,
2.177,120.383,120.361,,,,
2.178,122.018,121.995,,,,
2.179,123.706,123.681,,,,
2.18,125.449,125.422,,,,
2.181,127.25,127.222,,,,
2.182,129.112,129.082,,,,
2.183,131.039,131.007,,,,
2.184,133.033,133,,,,
2.185,135.099,135.063,,,,
2.186,137.24,137.202,,,,
2.187,139.461,139.421,,,,
2.188,141.766,141.724,,,,
2.189,144.161,144.116,,,,
2.19,146.65,146.603,,,,
2.191,149.24,149.19,,,,
2.192,151.937,151.884,,,,
2.193,154.747,154.691,,,,
2.194,157.679,157.618,,,,
2.195,160.739,160.675,,,,
2.196,163.937,163.869,,,,
2.197,167.283,167.21,,,,
2.198,170.787,170.709,,,,
2.199,174.46,174.377,,,,
2.2,178.315,178.227,,,,
2.201,182.367,182.273,,,,
2.202,186.63,186.529,,,,
2.203,191.121,191.014,,,,
2.204,195.86,195.745,,,,
2.205,200.868,200.745,,,,
2.206,206.167,206.037,,,,
2.207,211.785,211.651,,,,
2.208,217.752,217.662,,,,
2.209,224.099,223.959,,,,
2.21,230.866,230.685,,,,
2.211,238.095,237.897,,,,
2.212,245.835,245.621,,,,
2.213,254.143,253.909,,,,
2.214,263.082,262.827,,,,
2.215,272.728,272.449,,,,
2.216,283.167,282.862,,,,
2.217,294.502,294.166,,,,
2.218,306.852,306.482,,,,
2.219,320.361,319.951,,,,
2.22,335.198,334.743,,,,
2.221,351.569,351.061,,,,
2.222,369.725,369.154,,,,
2.223,389.974,389.329,,,,
2.224,412.697,411.964,,,,
2.225,438.376,437.538,,,,
2.226,467.629,466.661,,,,
2.227,501.254,500.126,,,,
2.228,540.307,538.98,,,,
2.229,586.216,584.633,,,,
2.23,640.956,639.039,,,,
2.231,707.341,704.977,,,,
2.232,789.521,786.54,,,,
2.233,893.885,890.02,,,,
2.234,1030.8,1025.61,,,,
2.235,1218.31,1210.97,,,,
2.236,1490.74,1479.64,,,,
2.237,1922.64,1904.03,,,,
2.238,2711.85,2674.58,,,,
2.239,4614.19,4506.27,,,,
2.24,15614.1,14432.8,,,,
2.241,11202.4,11908.3,,,,
2.242,4111.94,4204.26,,,,
2.243,2514.33,2548.86,,,,
2.244,1808.9,1826.84,,,,
2.245,1411.46,1422.46,,,,
2.246,1156.5,1163.92,,,,
2.247,979.061,984.416,,,,
2.248,848.48,852.526,,,,
2.249,748.376,751.542,,,,
2.25,669.208,671.754,,,,
2.251,605.043,607.134,,,,
2.252,551.994,553.743,,,,
2.253,507.413,508.897,,,,
2.254,469.43,470.705,,,,
2.255,436.689,437.796,,,,
2.256,408.182,409.151,,,,
2.257,383.143,383.999,,,,
2.258,360.981,361.743,,,,
2.259,341.234,341.915,,,,
2.26,323.531,324.144,,,,
2.261,307.576,308.131,,,,
2.262,293.127,293.63,,,,
2.263,279.984,280.443,,,,
2.264,267.982,268.401,,,,
2.265,256.982,257.367,,,,
2.266,246.868,247.222,,,,
2.267,237.54,237.867,,,,
2.268,228.914,229.216,,,,
2.269,220.916,221.196,,,,
2.27,213.483,213.743,,,,
2.271,206.561,206.803,,,,
2.272,200.102,200.328,,,,
2.273,194.064,194.274,,,,
2.274,188.41,188.606,,,,
2.275,183.107,183.29,,,,
2.276,178.125,178.297,,,,
2.277,173.441,173.602,,,,
2.278,169.029,169.18,,,,
2.279,164.87,165.012,,,,
2.28,160.945,161.079,,,,
2.281,157.238,157.363,,,,
2.282,153.732,153.85,,,,
2.283,150.415,150.526,,,,
2.284,147.274,147.378,,,,
2.285,144.298,144.396,,,,
2.286,141.476,141.568,,,,
2.287,138.799,138.886,,,,
2.288,136.259,136.34,,,,
2.289,133.846,133.924,,,,
2.29,131.555,131.628,,,,
2.291,129.379,129.447,,,,
2.292,127.311,127.375,,,,
2.293,125.345,125.406,,,,
2.294,123.477,123.534,,,,
2.295,121.701,121.755,,,,
2.296,120.013,120.063,,,,
2.297,118.409,118.456,,,,
2.298,116.885,116.929,,,,
2.299,115.437,115.478,,,,
2.3,114.062,114.1,,,,
2.301,112.756,112.792,,,,
2.302,111.517,111.551,,,,
2.303,110.342,110.373,,,,
2.304,109.228,109.257,,,,
2.305,108.173,108.2,,,,
2.306,107.175,107.2,,,,
2.307,106.232,106.255,,,,
2.308,105.34,105.362,,,,
2.309,104.5,104.519,,,,
2.31,103.708,103.726,,,,
2.311,102.964,102.98,,,,
2.312,102.265,102.28,,,,
2.313,101.61,101.623,,,,
2.314,100.998,101.01,,,,
2.315,100.428,100.438,,,,
2.316,99.8974,99.9067,,,,
2.317,99.4061,99.4143,,,,
2.318,98.9529,98.9599,,,,
2.319,98.5365,98.5425,,,,
2.32,98.1561,98.161,,,,
2.321,97.8107,97.8146,,,,
2.322,97.4995,97.5024,,,,
2.323,97.2216,97.2236,,,,
2.324,96.9763,96.9775,,,,
2.325,96.7628,96.7632,,,,
2.326,96.5805,96.5801,,,,
2.327,96.4288,96.4276,,,,
2.328,96.3069,96.3051,,,,
2.329,96.2145,96.212,,,,
2.33,96.1509,96.1478,,,,
2.331,96.1157,96.112,,,,
2.332,96.1085,96.1042,,,,
2.333,96.1287,96.1239,,,,
2.334,96.1761,96.1707,,,,
2.335,96.2502,96.2444,,,,
2.336,96.3508,96.3446,,,,
2.337,96.4776,96.4709,,,,
2.338,96.6303,96.6232,,,,
2.339,96.8086,96.8012,,,,
2.34,97.0124,97.0046,,,,
2.341,97.2415,97.2334,,,,
2.342,97.4958,97.4874,,,,
2.343,97.7751,97.7664,,,,
2.344,98.0793,98.0703,,,,
2.345,98.4084,98.3992,,,,
2.346,98.7623,98.7529,,,,
2.347,99.141,99.1315,,,,
2.348,99.5446,99.5349,,,,
2.349,99.9731,99.9632,,,,
2.35,100.427,100.417,,,,
2.351,100.905,100.895,,,,
2.352,101.409,101.399,,,,
2.353,101.938,101.928,,,,
2.354,102.493,102.482,,,,
2.355,103.073,103.063,,,,
2.356,103.679,103.669,,,,
2.357,104.312,104.302,,,,
2.358,104.972,104.961,,,,
2.359,105.658,105.647,,,,
2.36,106.372,106.361,,,,
2.361,107.113,107.103,,,,
2.362,107.883,107.872,,,,
2.363,108.681,108.671,,,,
2.364,109.509,109.499,,,,
2.365,110.366,110.356,,,,
2.366,111.254,111.244,,,,
2.367,112.173,112.164,,,,
2.368,113.124,113.115,,,,
2.369,114.108,114.098,,,,
2.37,115.125,115.115,,,,
2.371,116.176,116.167,,,,
2.372,117.262,117.253,,,,
2.373,118.385,118.376,,,,
2.374,119.544,119.536,,,,
2.375,120.742,120.734,,,,
2.376,121.98,121.971,,,,
2.377,123.258,123.25,,,,
2.378,124.578,124.57,,,,
2.379,125.942,125.935,,,,
2.38,127.351,127.344,,,,
2.381,128.806,128.799,,,,
2.382,130.31,130.304,,,,
2.383,131.864,131.858,,,,
2.384,133.471,133.464,,,,
2.385,135.131,135.125,,,,
2.386,136.848,136.842,,,,
2.387,138.623,138.618,,,,
2.388,140.46,140.455,,,,
2.389,142.36,142.356,,,,
2.39,144.327,144.324,,,,
2.391,146.365,146.361,,,,
2.392,148.475,148.472,,,,
2.393,150.661,150.659,,,,
2.394,152.928,152.926,,,,
2.395,155.279,155.278,,,,
2.396,157.719,157.718,,,,
2.397,160.252,160.251,,,,
2.398,162.883,162.883,,,,
2.399,165.617,165.618,,,,
2.4,168.461,168.462,,,,
2.401,171.42,171.422,,,,
2.402,174.501,174.504,,,,
2.403,177.712,177.715,,,,
2.404,181.06,181.064,,,,
2.405,184.554,184.559,,,,
2.406,188.204,188.209,,,,
2.407,192.019,192.024,,,,
2.408,196.01,196.016,,,,
2.409,200.19,200.197,,,,
2.41,204.571,204.58,,,,
2.411,209.17,209.179,,,,
2.412,214,214.01,,,,
2.413,219.081,219.092,,,,
2.414,224.431,224.443,,,,
2.415,230.073,230.086,,,,
2.416,236.031,236.045,,,,
2.417,242.33,242.345,,,,
2.418,249.002,249.018,,,,
2.419,256.079,256.097,,,,
2.42,263.6,263.619,,,,
2.421,271.607,271.628,,,,
2.422,280.149,280.171,,,,
2.423,289.28,289.304,,,,
2.424,299.063,299.088,,,,
2.425,309.57,309.598,,,,
2.426,320.885,320.914,,,,
2.427,333.103,333.135,,,,
2.428,346.337,346.372,,,,
2.429,360.719,360.756,,,,
2.43,376.405,376.445,,,,
2.431,393.579,393.622,,,,
2.432,412.464,412.51,,,,
2.433,433.327,433.377,,,,
2.434,456.498,456.552,,,,
2.435,482.38,482.438,,,,
2.436,511.478,511.541,,,,
2.437,544.431,544.5,,,,
2.438,582.059,582.134,,,,
2.439,625.431,625.514,,,,
2.44,675.972,676.064,,,,
2.441,735.618,735.72,,,,
2.442,807.072,807.186,,,,
2.443,894.225,894.354,,,,
2.444,1002.89,1003.03,,,,
2.445,1142.15,1142.31,,,,
2.446,1327.03,1327.23,,,,
2.447,1584.37,1584.6,,,,
2.448,1967.1,1967.4,,,,
2.449,2596.44,2596.83,,,,
2.45,3823.96,3824.5,,,,
2.451,7274.89,7275.75,,,,
2.452,76975.9,76942.5,,,,
2.453,8936.82,8939.09,,,,
2.454,4215.75,4216.67,,,,
2.455,2755.29,2755.87,,,,
2.456,2044.59,2045.01,,,,
2.457,1624.22,1624.56,,,,
2.458,1346.45,1346.73,,,,
2.459,1149.24,1149.48,,,,
2.46,1001.99,1002.2,,,,
2.461,887.839,888.031,,,,
2.462,796.762,796.936,,,,
2.463,722.404,722.563,,,,
2.464,660.547,660.694,,,,
2.465,608.284,608.422,,,,
2.466,563.543,563.673,,,,
2.467,524.81,524.932,,,,
2.468,490.951,491.066,,,,
2.469,461.1,461.21,,,,
2.47,434.585,434.69,,,,
2.471,410.877,410.978,,,,
2.472,389.553,389.65,,,,
2.473,370.27,370.364,,,,
2.474,352.749,352.839,,,,
2.475,336.759,336.846,,,,
2.476,322.107,322.192,,,,
2.477,308.633,308.716,,,,
2.478,296.2,296.281,,,,
2.479,284.692,284.771,,,,
2.48,274.01,274.086,,,,
2.481,264.067,264.142,,,,
2.482,254.79,254.864,,,,
2.483,246.114,246.186,,,,
2.484,237.983,238.054,,,,
2.485,230.347,230.416,,,,
2.486,223.162,223.23,,,,
2.487,216.389,216.456,,,,
2.488,209.994,210.06,,,,
2.489,203.947,204.012,,,,
2.49,198.219,198.283,,,,
2.491,192.786,192.85,,,,
2.492,187.627,187.69,,,,
2.493,182.721,182.783,,,,
2.494,178.049,178.111,,,,
2.495,173.597,173.658,,,,
2.496,169.348,169.409,,,,
2.497,165.289,165.349,,,,
2.498,161.408,161.468,,,,
2.499,157.693,157.753,,,,
2.5,154.134,154.194,,,,
2.501,150.722,150.781,,,,
2.502,147.447,147.507,,,,
2.503,144.302,144.362,,,,
2.504,141.28,141.339,,,,
2.505,138.372,138.432,,,,
2.506,135.574,135.634,,,,
2.507,132.879,132.939,,,,
2.508,130.281,130.341,,,,
2.509,127.775,127.836,,,,
2.51,125.358,125.419,,,,
2.511,123.024,123.085,,,,
2.512,120.768,120.831,,,,
2.513,118.589,118.651,,,,
2.514,116.481,116.544,,,,
2.515,114.441,114.505,,,,
2.516,112.467,112.532,,,,
2.517,110.554,110.621,,,,
2.518,108.702,108.769,,,,
2.519,106.906,106.975,,,,
2.52,105.164,105.235,,,,
2.521,103.475,103.547,,,,
2.522,101.835,101.909,,,,
2.523,100.244,100.32,,,,
2.524,98.6984,98.7767,,,,
2.525,97.197,97.278,,,,
2.526,95.7381,95.822,,,,
2.527,94.32,94.4071,,,,
2.528,92.9412,93.0321,,,,
2.529,91.6002,91.6954,,,,
2.53,90.2959,90.3958,,,,
2.531,89.0267,89.1331,,,,
2.532,87.7917,87.9101,,,,
2.533,86.5897,86.7103,,,,
2.534,85.4195,85.5485,,,,
2.535,84.2804,84.4195,,,,
2.536,83.1714,83.3229,,,,
2.537,82.0918,82.2582,,,,
2.538,81.0409,81.2257,,,,
2.539,80.0181,80.226,,,,
2.54,79.023,79.2606,,,,
2.541,78.0555,78.3322,,,,
2.542,77.1156,77.4454,,,,
2.543,76.2039,76.6092,,,,
2.544,75.3212,75.8405,,,,
2.545,74.4697,75.1754,,,,
2.546,73.653,74.7051,,,,
2.547,72.878,74.7345,,,,
2.548,72.1581,77.1841,,,,
2.549,71.522,165.486,,,,
2.55,71.0442,67.445,,,,
2.551,70.9838,67.5646,,,,
2.552,73.1801,67.2465,,,,
2.553,75.4356,66.7532,,,,
2.554,65.0509,66.1859,,,,
2.555,65.0273,65.5855,,,,
2.556,64.6543,64.9713,,,,
2.557,64.157,64.3533,,,,
2.558,63.6091,63.7373,,,,
2.559,63.0402,63.1266,,,,
2.56,62.4641,62.5234,,,,
2.561,61.8879,61.9289,,,,
2.562,61.3159,61.3439,,,,
2.563,60.7503,60.7691,,,,
2.564,60.1927,60.2048,,,,
2.565,59.6439,59.651,,,,
2.566,59.1046,59.1079,,,,
2.567,58.5751,58.5755,,,,
2.568,58.0556,58.0538,,,,
2.569,57.5462,57.5426,,,,
2.57,57.0468,57.042,,,,
2.571,56.5575,56.5517,,,,
2.572,56.0782,56.0716,,,,
2.573,55.6089,55.6017,,,,
2.574,55.1493,55.1417,,,,
2.575,54.6995,54.6915,,,,
2.576,54.2592,54.251,,,,
2.577,53.8283,53.8199,,,,
2.578,53.4068,53.3983,,,,
2.579,52.9944,52.9858,,,,
2.58,52.591,52.5824,,,,
2.581,52.1965,52.188,,,,
2.582,51.8107,51.8023,,,,
2.583,51.4336,51.4252,,,,
2.584,51.065,51.0566,,,,
2.585,50.7047,50.6965,,,,
2.586,50.3526,50.3445,,,,
2.587,50.0086,50.0007,,,,
2.588,49.6726,49.6648,,,,
2.589,49.3445,49.3368,,,,
2.59,49.0241,49.0165,,,,
2.591,48.7113,48.7039,,,,
2.592,48.406,48.3988,,,,
2.593,48.1082,48.101,,,,
2.594,47.8176,47.8106,,,,
2.595,47.5342,47.5274,,,,
2.596,47.2579,47.2512,,,,
2.597,46.9886,46.9821,,,,
2.598,46.7261,46.7198,,,,
2.599,46.4705,46.4644,,,,
2.6,46.2216,46.2156,,,,
2.601,45.9793,45.9735,,,,
2.602,45.7435,45.7379,,,,
2.603,45.5142,45.5087,,,,
2.604,45.2912,45.2859,,,,
2.605,45.0745,45.0693,,,,
2.606,44.864,44.859,,,,
2.607,44.6596,44.6548,,,,
2.608,44.4613,44.4566,,,,
2.609,44.269,44.2644,,,,
2.61,44.0825,44.0781,,,,
2.611,43.9019,43.8977,,,,
2.612,43.727,43.723,,,,
2.613,43.5578,43.554,,,,
2.614,43.3943,43.3906,,,,
2.615,43.2363,43.2328,,,,
2.616,43.0839,43.0805,,,,
2.617,42.9368,42.9336,,,,
2.618,42.7952,42.7921,,,,
2.619,42.6588,42.6559,,,,
2.62,42.5278,42.525,,,,
2.621,42.4019,42.3993,,,,
2.622,42.2812,42.2788,,,,
2.623,42.1656,42.1634,,,,
2.624,42.0551,42.053,,,,
2.625,41.9495,41.9476,,,,
2.626,41.8489,41.8471,,,,
2.627,41.7532,41.7515,,,,
2.628,41.6623,41.6608,,,,
2.629,41.5762,41.5749,,,,
2.63,41.4949,41.4938,,,,
2.631,41.4183,41.4173,,,,
2.632,41.3463,41.3455,,,,
2.633,41.279,41.2784,,,,
2.634,41.2163,41.2158,,,,
2.635,41.1581,41.1577,,,,
2.636,41.1043,41.1042,,,,
2.637,41.0551,41.0551,,,,
2.638,41.0102,41.0104,,,,
2.639,40.9698,40.9701,,,,
2.64,40.9337,40.9341,,,,
2.641,40.9018,40.9024,,,,
2.642,40.8743,40.8751,,,,
2.643,40.851,40.8519,,,,
2.644,40.8319,40.8329,,,,
2.645,40.8169,40.8182,,,,
2.646,40.8061,40.8075,,,,
2.647,40.7994,40.801,,,,
2.648,40.7968,40.7985,,,,
2.649,40.7982,40.8001,,,,
2.65,40.8036,40.8056,,,,
2.651,40.813,40.8152,,,,
2.652,40.8264,40.8287,,,,
2.653,40.8437,40.8462,,,,
2.654,40.8649,40.8676,,,,
2.655,40.89,40.8928,,,,
2.656,40.919,40.9219,,,,
2.657,40.9518,40.9548,,,,
2.658,40.9884,40.9916,,,,
2.659,41.0288,41.0321,,,,
2.66,41.0729,41.0764,,,,
2.661,41.1208,41.1245,,,,
2.662,41.1724,41.1763,,,,
2.663,41.2278,41.2317,,,,
2.664,41.2868,41.2909,,,,
2.665,41.3495,41.3538,,,,
2.666,41.4159,41.4203,,,,
2.667,41.4859,41.4905,,,,
2.668,41.5596,41.5643,,,,
2.669,41.6369,41.6417,,,,
2.67,41.7178,41.7227,,,,
2.671,41.8022,41.8073,,,,
2.672,41.8903,41.8955,,,,
2.673,41.9819,41.9873,,,,
2.674,42.0771,42.0826,,,,
2.675,42.1759,42.1815,,,,
2.676,42.2782,42.284,,,,
2.677,42.3841,42.39,,,,
2.678,42.4935,42.4995,,,,
2.679,42.6065,42.6126,,,,
2.68,42.723,42.7292,,,,
2.681,42.843,42.8494,,,,
2.682,42.9666,42.973,,,,
2.683,43.0937,43.1003,,,,
2.684,43.2243,43.231,,,,
2.685,43.3585,43.3653,,,,
2.686,43.4962,43.5032,,,,
2.687,43.6375,43.6446,,,,
2.688,43.7823,43.7895,,,,
2.689,43.9307,43.938,,,,
2.69,44.0827,44.0901,,,,
2.691,44.2383,44.2458,,,,
2.692,44.3974,44.405,,,,
2.693,44.5602,44.5679,,,,
2.694,44.7266,44.7344,,,,
2.695,44.8966,44.9045,,,,
2.696,45.0703,45.0783,,,,
2.697,45.2476,45.2557,,,,
2.698,45.4287,45.4368,,,,
2.699,45.6134,45.6217,,,,
2.7,45.8019,45.8102,,,,
2.701,45.9941,46.0026,,,,
2.702,46.1901,46.1987,,,,
2.703,46.39,46.3986,,,,
2.704,46.5936,46.6023,,,,
2.705,46.8012,46.8099,,,,
2.706,47.0126,47.0214,,,,
2.707,47.2279,47.2369,,,,
2.708,47.4473,47.4563,,,,
2.709,47.6706,47.6797,,,,
2.71,47.898,47.9071,,,,
2.711,48.1294,48.1386,,,,
2.712,48.365,48.3742,,,,
2.713,48.6047,48.614,,,,
2.714,48.8487,48.8581,,,,
2.715,49.0969,49.1063,,,,
2.716,49.3494,49.3589,,,,
2.717,49.6063,49.6159,,,,
2.718,49.8677,49.8772,,,,
2.719,50.1334,50.1431,,,,
2.72,50.4038,50.4135,,,,
2.721,50.6787,50.6884,,,,
2.722,50.9583,50.9681,,,,
2.723,51.2427,51.2525,,,,
2.724,51.5318,51.5416,,,,
2.725,51.8258,51.8357,,,,
2.726,52.1247,52.1346,,,,
2.727,52.4287,52.4387,,,,
2.728,52.7378,52.7478,,,,
2.729,53.0521,53.0621,,,,
2.73,53.3717,53.3817,,,,
2.731,53.6966,53.7066,,,,
2.732,54.027,54.0371,,,,
2.733,54.363,54.373,,,,
2.734,54.7046,54.7147,,,,
2.735,55.0521,55.0621,,,,
2.736,55.4053,55.4154,,,,
2.737,55.7646,55.7747,,,,
2.738,56.13,56.1401,,,,
2.739,56.5017,56.5118,,,,
2.74,56.8797,56.8898,,,,
2.741,57.2642,57.2743,,,,
2.742,57.6553,57.6654,,,,
2.743,58.0532,58.0633,,,,
2.744,58.4581,58.4681,,,,
2.745,58.87,58.88,,,,
2.746,59.2891,59.2991,,,,
2.747,59.7156,59.7256,,,,
2.748,60.1497,60.1597,,,,
2.749,60.5916,60.6015,,,,
2.75,61.0414,61.0512,,,,
2.751,61.4993,61.5091,,,,
2.752,61.9655,61.9753,,,,
2.753,62.4402,62.45,,,,
2.754,62.9237,62.9335,,,,
2.755,63.4162,63.4259,,,,
2.756,63.9178,63.9275,,,,
2.757,64.4289,64.4385,,,,
2.758,64.9497,64.9593,,,,
2.759,65.4804,65.4899,,,,
2.76,66.0214,66.0308,,,,
2.761,66.5728,66.5822,,,,
2.762,67.1351,67.1444,,,,
2.763,67.7085,67.7177,,,,
2.764,68.2932,68.3024,,,,
2.765,68.8898,68.8989,,,,
2.766,69.4984,69.5075,,,,
2.767,70.1195,70.1285,,,,
2.768,70.7535,70.7624,,,,
2.769,71.4007,71.4095,,,,
2.77,72.0615,72.0702,,,,
2.771,72.7364,72.7451,,,,
2.772,73.4259,73.4344,,,,
2.773,74.1303,74.1388,,,,
2.774,74.8502,74.8586,,,,
2.775,75.5861,75.5944,,,,
2.776,76.3385,76.3467,,,,
2.777,77.1081,77.1162,,,,
2.778,77.8953,77.9033,,,,
2.779,78.7008,78.7087,,,,
2.78,79.5252,79.533,,,,
2.781,80.3693,80.377,,,,
2.782,81.2337,81.2413,,,,
2.783,82.1192,82.1267,,,,
2.784,83.0266,83.0339,,,,
2.785,83.9566,83.9638,,,,
2.786,84.9102,84.9173,,,,
2.787,85.8883,85.8952,,,,
2.788,86.8918,86.8986,,,,
2.789,87.9218,87.9285,,,,
2.79,88.9792,88.9858,,,,
2.791,90.0654,90.0718,,,,
2.792,91.1813,91.1876,,,,
2.793,92.3284,92.3345,,,,
2.794,93.5079,93.5139,,,,
2.795,94.7212,94.7271,,,,
2.796,95.9699,95.9756,,,,
2.797,97.2555,97.2611,,,,
2.798,98.5797,98.5851,,,,
2.799,99.9442,99.9495,,,,
2.8,101.351,101.356,,,,
2.801,102.802,102.807,,,,
2.802,104.3,104.305,,,,
2.803,105.846,105.851,,,,
2.804,107.444,107.448,,,,
2.805,109.095,109.099,,,,
2.806,110.803,110.807,,,,
2.807,112.57,112.574,,,,
2.808,114.401,114.404,,,,
2.809,116.297,116.301,,,,
2.81,118.263,118.267,,,,
2.811,120.303,120.307,,,,
2.812,122.422,122.425,,,,
2.813,124.623,124.626,,,,
2.814,126.911,126.914,,,,
2.815,129.293,129.296,,,,
2.816,131.774,131.777,,,,
2.817,134.36,134.363,,,,
2.818,137.059,137.061,,,,
2.819,139.877,139.878,,,,
2.82,142.822,142.824,,,,
2.821,145.905,145.907,,,,
2.822,149.134,149.136,,,,
2.823,152.521,152.522,,,,
2.824,156.077,156.078,,,,
2.825,159.815,159.816,,,,
2.826,163.75,163.751,,,,
2.827,167.897,167.898,,,,
2.828,172.276,172.276,,,,
2.829,176.904,176.904,,,,
2.83,181.805,181.805,,,,
2.831,187.003,187.003,,,,
2.832,192.526,192.526,,,,
2.833,198.406,198.405,,,,
2.834,204.678,204.678,,,,
2.835,211.384,211.383,,,,
2.836,218.569,218.569,,,,
2.837,226.288,226.287,,,,
2.838,234.601,234.6,,,,
2.839,243.581,243.58,,,,
2.84,253.311,253.309,,,,
2.841,263.888,263.887,,,,
2.842,275.429,275.428,,,,
2.843,288.072,288.07,,,,
2.844,301.982,301.98,,,,
2.845,317.36,317.358,,,,
2.846,334.451,334.449,,,,
2.847,353.558,353.556,,,,
2.848,375.06,375.058,,,,
2.849,399.437,399.436,,,,
2.85,427.307,427.306,,,,
2.851,459.478,459.478,,,,
2.852,497.029,497.029,,,,
2.853,541.432,541.432,,,,
2.854,594.748,594.749,,,,
2.855,659.962,659.963,,,,
2.856,741.552,741.554,,,,
2.857,846.571,846.576,,,,
2.858,986.801,986.807,,,,
2.859,1183.51,1183.52,,,,
2.86,1479.41,1479.43,,,,
2.861,1974.82,1974.84,,,,
2.862,2974.05,2974.09,,,,
2.863,6040.7,6040.8,,,,
2.864,174939,174941,,,,
2.865,5632.7,5632.81,,,,
2.866,2857.89,2857.95,,,,
2.867,1912.65,1912.7,,,,
2.868,1436.15,1436.19,,,,
2.869,1149,1149.03,,,,
2.87,957.051,957.081,,,,
2.871,819.697,819.725,,,,
2.872,716.549,716.576,,,,
2.873,636.249,636.275,,,,
2.874,571.965,571.99,,,,
2.875,519.342,519.366,,,,
2.876,475.473,475.497,,,,
2.877,438.344,438.368,,,,
2.878,406.514,406.538,,,,
2.879,378.926,378.95,,,,
2.88,354.787,354.81,,,,
2.881,333.488,333.511,,,,
2.882,314.558,314.582,,,,
2.883,297.624,297.647,,,,
2.884,282.387,282.41,,,,
2.885,268.605,268.628,,,,
2.886,256.08,256.103,,,,
2.887,244.648,244.672,,,,
2.888,234.174,234.197,,,,
2.889,224.542,224.566,,,,
2.89,215.656,215.68,,,,
2.891,207.433,207.458,,,,
2.892,199.802,199.828,,,,
2.893,192.703,192.731,,,,
2.894,186.081,186.127,,,,
2.895,179.892,179.93,,,,
2.896,174.095,174.117,,,,
2.897,168.654,168.676,,,,
2.898,163.538,163.561,,,,
2.899,158.72,158.743,,,,
2.9,154.174,154.198,,,,
2.901,149.879,149.903,,,,
2.902,145.816,145.839,,,,
2.903,141.965,141.989,,,,
2.904,138.312,138.336,,,,
2.905,134.843,134.867,,,,
2.906,131.543,131.568,,,,
2.907,128.402,128.427,,,,
2.908,125.409,125.434,,,,
2.909,122.554,122.579,,,,
2.91,119.828,119.853,,,,
2.911,117.224,117.249,,,,
2.912,114.732,114.757,,,,
2.913,112.348,112.373,,,,
2.914,110.063,110.089,,,,
2.915,107.874,107.899,,,,
2.916,105.774,105.799,,,,
2.917,103.757,103.783,,,,
2.918,101.821,101.847,,,,
2.919,99.9601,99.9858,,,,
2.92,98.1706,98.1964,,,,
2.921,96.4489,96.4747,,,,
2.922,94.7916,94.8174,,,,
2.923,93.1954,93.2214,,,,
2.924,91.6575,91.6835,,,,
2.925,90.1751,90.201,,,,
2.926,88.7454,88.7714,,,,
2.927,87.3662,87.3921,,,,
2.928,86.035,86.061,,,,
2.929,84.7498,84.7758,,,,
2.93,83.5086,83.5345,,,,
2.931,82.3094,82.3353,,,,
2.932,81.1505,81.1763,,,,
2.933,80.0302,80.056,,,,
2.934,78.9469,78.9726,,,,
2.935,77.8991,77.9247,,,,
2.936,76.8854,76.9109,,,,
2.937,75.9044,75.9299,,,,
2.938,74.955,74.9803,,,,
2.939,74.0358,74.0611,,,,
2.94,73.1459,73.171,,,,
2.941,72.284,72.309,,,,
2.942,71.4491,71.474,,,,
2.943,70.6404,70.6651,,,,
2.944,69.8568,69.8814,,,,
2.945,69.0976,69.122,,,,
2.946,68.3618,68.386,,,,
2.947,67.6487,67.6727,,,,
2.948,66.9575,66.9813,,,,
2.949,66.2875,66.311,,,,
2.95,65.6379,65.6613,,,,
2.951,65.0082,65.0314,,,,
2.952,64.3978,64.4207,,,,
2.953,63.8059,63.8285,,,,
2.954,63.2321,63.2544,,,,
2.955,62.6757,62.6978,,,,
2.956,62.1364,62.1582,,,,
2.957,61.6134,61.6349,,,,
2.958,61.1064,61.1276,,,,
2.959,60.615,60.6358,,,,
2.96,60.1386,60.1591,,,,
2.961,59.6768,59.697,,,,
2.962,59.2292,59.249,,,,
2.963,58.7954,58.8149,,,,
2.964,58.3751,58.3942,,,,
2.965,57.9679,57.9866,,,,
2.966,57.5733,57.5917,,,,
2.967,57.1912,57.2091,,,,
2.968,56.8211,56.8386,,,,
2.969,56.4627,56.4799,,,,
2.97,56.1158,56.1325,,,,
2.971,55.78,55.7963,,,,
2.972,55.4551,55.4709,,,,
2.973,55.1408,55.1561,,,,
2.974,54.8367,54.8516,,,,
2.975,54.5428,54.5572,,,,
2.976,54.2587,54.2726,,,,
2.977,53.9841,53.9975,,,,
2.978,53.7189,53.7318,,,,
2.979,53.4628,53.4753,,,,
2.98,53.2157,53.2276,,,,
2.981,52.9772,52.9886,,,,
2.982,52.7473,52.7581,,,,
2.983,52.5256,52.5359,,,,
2.984,52.3121,52.3218,,,,
2.985,52.1065,52.1156,,,,
2.986,51.9086,51.9172,,,,
2.987,51.7183,51.7264,,,,
2.988,51.5354,51.5429,,,,
2.989,51.3598,51.3667,,,,
2.99,51.1913,51.1975,,,,
2.991,51.0297,51.0353,,,,
2.992,50.8748,50.8799,,,,
2.993,50.7267,50.7311,,,,
2.994,50.585,50.5888,,,,
2.995,50.4496,50.4528,,,,
2.996,50.3205,50.3231,,,,
2.997,50.1975,50.1995,,,,
2.998,50.0805,50.0818,,,,
2.999,49.9693,49.97,,,,
3,49.8639,49.8639,,,,


==> Data/a_estimator.csv <==
z20,e20,z40,e40
1.0002,0.00030743,1.0002,4.45E-10
1.0042,0.00617431,1.0042,7.46E-09
1.008201,0.0116073,1.008201,1.16E-08
1.012201,0.0167768,1.012201,1.36E-08
1.016202,0.0219063,1.016202,1.42E-08
1.020202,0.0273382,1.020202,1.39E-08
1.024202,0.0336992,1.024202,1.29E-08
1.028203,0.0424109,1.028203,1.16E-08
1.032203,0.0578577,1.032203,1.02E-08
1.036204,0.104956,1.036204,8.87E-09
1.040204,0.427894,1.040204,7.69E-09
1.044204,0.0362542,1.044204,7.17E-09
1.048205,0.00639595,1.048205,7.44E-08
1.052405,0.00613477,1.052405,1.7E-09
1.056406,0.0134725,1.056406,1.66E-09
1.060406,0.0195929,1.060406,1.25E-09
1.064406,0.0264764,1.064406,8.5E-10
1.068407,0.0378863,1.068407,5.21E-10
1.072407,0.0772936,1.072407,2.73E-10
1.076408,0.0908895,1.076608,1.01E-10
1.080608,0.00191301,1.080808,7.58E-12
1.084608,6.33761,1.085009,6.21E-11
1.088609,0.0178022,1.089009,6.94E-11
1.092609,0.00606497,1.093009,5.25E-11
1.09661,0.00150491,1.09701,1.86E-11
1.10081,0.00102779,1.10121,2.65E-11
1.10481,0.00245426,1.105211,7.19E-11
1.108811,0.00334088,1.109211,1.15E-10
1.112811,0.00388467,1.113211,1.51E-10
1.116812,0.00419517,1.117212,1.79E-10
1.120812,0.00433949,1.121212,1.97E-10
1.124812,0.00436177,1.125213,2.03E-10
1.128813,0.00429266,1.129413,2.23E-10
1.132813,0.00415436,1.133413,1.97E-10
1.136814,0.00396347,1.137414,1.77E-10
1.140814,0.00373279,1.141414,1.53E-10
1.144814,0.00347236,1.145415,1.23E-10
1.148815,0.00319023,1.149415,9.21E-11
1.152815,0.00289295,1.153415,6.01E-11
1.156816,0.00258587,1.157416,2.93E-11
1.160816,0.00227345,1.161416,1.3E-12
1.164816,0.00195939,1.165617,2.34E-11
1.168817,0.00164681,1.169617,4.12E-11
1.172817,0.00133831,1.173617,5.23E-11
1.176818,0.0010361,1.177618,5.58E-11
1.180818,0.000742032,1.181618,5.09E-11
1.184818,0.000457652,1.185619,3.74E-11
1.188819,0.000184258,1.189619,1.48E-11
1.193019,8.98E-05,1.193819,1.89E-11
1.19702,0.000337546,1.19782,6.07E-11
1.20102,0.000571603,1.20182,1.12E-10
1.205021,0.000791432,1.205821,1.74E-10
1.209021,0.000996614,1.209821,2.49E-10
1.213021,0.00118685,1.213821,3.41E-10
1.217022,0.00136194,1.217822,4.66E-10
1.221022,0.00152179,1.221822,6.9E-10
1.225023,0.00166638,1.225823,2.01E-09
1.229023,0.00179577,1.229823,1.88E-10
1.233023,0.0019101,1.234023,2.75E-10
1.237024,0.00200957,1.238024,4.39E-10
1.241024,0.00209441,1.242024,5.5E-10
1.245025,0.00216496,1.246025,6.39E-10
1.249025,0.00222156,1.250025,7.15E-10
1.253025,0.00226463,1.254025,7.81E-10
1.257026,0.00229462,1.258026,8.39E-10
1.261026,0.00231202,1.262026,8.89E-10
1.265027,0.0023174,1.266027,9.31E-10
1.269027,0.00231135,1.270027,9.65E-10
1.273027,0.00229453,1.274027,9.92E-10
1.277028,0.00226766,1.278028,1.01E-09
1.281028,0.00223158,1.282028,1.02E-09
1.285029,0.00218727,1.286029,1.03E-09
1.289029,0.00213593,1.290029,1.02E-09
1.293029,0.00207922,1.294029,1.02E-09
1.29703,0.00201965,1.29803,1E-09
1.30103,0.00196182,1.30203,9.89E-10
1.305031,0.00191636,1.306031,9.81E-10
1.309031,0.00191898,1.310031,1.01E-09
1.313031,0.002244,1.314031,1.42E-09
1.317232,0.000620284,1.318232,4.69E-10
1.321232,0.00109359,1.322232,5.85E-10
1.325233,0.00109549,1.326233,5.74E-10
1.329233,0.00103318,1.330233,5.38E-10
1.333233,0.00094974,1.334233,4.91E-10
1.337234,0.000857381,1.338234,4.4E-10
1.341234,0.000761317,1.342234,3.87E-10
1.345235,0.000664483,1.346235,3.34E-10
1.349235,0.000568892,1.350235,2.82E-10
1.353235,0.000476148,1.354235,2.32E-10
1.357236,0.000387655,1.358236,1.86E-10
1.361236,0.000304726,1.362236,1.42E-10
1.365237,0.000228639,1.366237,1.04E-10
1.369237,0.000160674,1.370237,7.03E-11
1.373237,0.000102132,1.374237,4.24E-11
1.377238,5.44E-05,1.378238,2.06E-11
1.381238,1.87E-05,1.382238,5.44E-12
1.385439,3.95E-06,1.386439,3.09E-12
1.389439,9.94E-06,1.390439,3.85E-12
1.393639,2E-06,1.394639,3.3E-12
1.39764,3.26E-05,1.39864,1.78E-11
1.40164,8.38E-05,1.40264,3.98E-11
1.405641,0.000157802,1.406641,6.94E-11
1.409641,0.000256744,1.410641,1.06E-10
1.413641,0.000383085,1.414641,1.51E-10
1.417642,0.000539496,1.418642,2.02E-10
1.421642,0.000728926,1.422642,2.59E-10
1.425643,0.00095464,1.426643,3.23E-10
1.429643,0.00122028,1.430643,3.93E-10
1.433643,0.00152992,1.434643,4.67E-10
1.437644,0.00188816,1.438644,5.46E-10
1.441644,0.00230019,1.442644,6.28E-10
1.445645,0.00277197,1.446645,7.13E-10
1.449645,0.00331028,1.450645,7.99E-10
1.453645,0.00392298,1.454645,8.85E-10
1.457646,0.00461918,1.458646,9.69E-10
1.461646,0.00540956,1.462646,1.05E-09
1.465647,0.00630667,1.466647,1.12E-09
1.469647,0.00732544,1.470647,1.18E-09
1.473647,0.00848373,1.474647,1.22E-09
1.477648,0.00980314,1.478648,1.22E-09
1.481648,0.01131,1.482648,1.16E-09
1.485649,0.0130368,1.486649,9.65E-10
1.489649,0.015024,1.490649,4.15E-10
1.493649,0.017323,1.494849,2.15E-09
1.49765,0.0199994,1.49885,1.46E-08
1.50165,0.0231389,1.50285,5.23E-09
1.505651,0.0268555,1.506851,4.2E-09
1.509651,0.0313037,1.510851,3.86E-09
1.513651,0.0366989,1.514851,3.74E-09
1.517652,0.0433502,1.518852,3.7E-09
1.521652,0.0517167,1.522852,3.71E-09
1.525653,0.0625125,1.526853,3.75E-09
1.529653,0.0769096,1.530853,3.82E-09
1.533653,0.0969758,1.534853,3.92E-09
1.537654,0.12673,1.538854,4.09E-09
1.541654,0.17515,1.542854,4.39E-09
1.545655,0.267225,1.546855,5.14E-09
1.549655,0.508315,1.550855,1.1E-08
1.553655,2.73223,1.555056,4.51E-10
1.557656,0.927879,1.559056,2.12E-09
1.561656,0.420593,1.563056,2.56E-09
1.565657,0.282069,1.567057,2.75E-09
1.569657,0.217845,1.571057,2.84E-09
1.573657,0.181119,1.575058,2.89E-09
1.577658,0.157622,1.579058,2.89E-09
1.581658,0.141549,1.583058,2.88E-09
1.585659,0.130103,1.587059,2.86E-09
1.589659,0.121784,1.591059,2.81E-09
1.593659,0.115728,1.59506,2.76E-09
1.59766,0.11142,1.59906,2.7E-09
1.60166,0.108557,1.60306,2.63E-09
1.605661,0.106977,1.607061,2.55E-09
1.609661,0.106632,1.611061,2.47E-09
1.613661,0.107578,1.615062,2.38E-09
1.617662,0.109999,1.619062,2.29E-09
1.621662,0.114259,1.623062,2.19E-09
1.625663,0.121013,1.627063,2.09E-09
1.629663,0.131475,1.631063,1.99E-09
1.633663,0.148042,1.635064,1.88E-09
1.637664,0.176079,1.639064,1.78E-09
1.641664,0.230407,1.643064,1.67E-09
1.645665,0.372063,1.647065,1.57E-09
1.649665,1.51979,1.651065,1.07E-09
1.653665,0.545771,1.655266,1.75E-09
1.657666,0.204384,1.659466,9.68E-10
1.661666,0.115333,1.663466,9.93E-10
1.665667,0.0748126,1.667467,9.17E-10
1.669667,0.0519131,1.671467,8.26E-10
1.673667,0.0373621,1.675468,7.3E-10
1.677668,0.0274132,1.679468,6.35E-10
1.681668,0.0202645,1.683468,5.42E-10
1.685669,0.0149426,1.687469,4.51E-10
1.689669,0.0108761,1.691469,3.63E-10
1.693669,0.00770754,1.69547,2.79E-10
1.69767,0.00520249,1.69947,1.99E-10
1.70167,0.00320066,1.70347,1.24E-10
1.705671,0.00158893,1.707471,5.31E-11
1.709671,0.000285275,1.711671,1.6E-11
1.713871,0.000818403,1.715672,7.67E-11
1.717872,0.00166475,1.719672,1.32E-10
1.721872,0.00234711,1.723672,1.83E-10
1.725873,0.00289299,1.727673,2.28E-10
1.729873,0.00332419,1.731673,2.68E-10
1.733873,0.00365827,1.735674,3.03E-10
1.737874,0.00390948,1.739674,3.32E-10
1.741874,0.00408954,1.743674,3.57E-10
1.745875,0.00420815,1.747675,3.77E-10
1.749875,0.00427344,1.751675,3.92E-10
1.753875,0.00429225,1.755676,4.02E-10
1.757876,0.00427039,1.759676,4.08E-10
1.761876,0.00421285,1.763676,4.09E-10
1.765877,0.00412393,1.767677,4.07E-10
1.769877,0.00400734,1.771677,4E-10
1.773877,0.00386634,1.775678,3.9E-10
1.777878,0.00370381,1.779678,3.77E-10
1.781878,0.00352226,1.783678,3.61E-10
1.785879,0.00332397,1.787679,3.42E-10
1.789879,0.00311094,1.791679,3.2E-10
1.793879,0.00288502,1.79568,2.97E-10
1.79788,0.00264785,1.79968,2.71E-10
1.80188,0.00240095,1.80368,2.44E-10
1.805881,0.00214572,1.807681,2.16E-10
1.809881,0.00188344,1.811681,1.87E-10
1.813881,0.00161532,1.815682,1.57E-10
1.817882,0.0013425,1.819682,1.27E-10
1.821882,0.00106603,1.823682,9.73E-11
1.825883,0.000786965,1.827683,6.75E-11
1.829883,0.000506273,1.831683,3.82E-11
1.833883,0.000224922,1.835684,9.73E-12
1.838084,7.02E-05,1.839884,1.9E-11
1.842084,0.000349935,1.843884,4.51E-11
1.846085,0.000627485,1.847885,6.97E-11
1.850085,0.000901867,1.851885,9.26E-11
1.854085,0.00117209,1.855886,1.14E-10
1.858086,0.00143714,1.859886,1.32E-10
1.862086,0.0016959,1.863886,1.49E-10
1.866087,0.00194723,1.867887,1.63E-10
1.870087,0.00218982,1.871887,1.75E-10
1.874087,0.00242226,1.875888,1.85E-10
1.878088,0.00264294,1.879888,1.91E-10
1.882088,0.00285003,1.883888,1.95E-10
1.886089,0.00304135,1.887889,1.97E-10
1.890089,0.00321434,1.891889,1.95E-10
1.894089,0.00336586,1.89589,1.91E-10
1.89809,0.00349203,1.89989,1.85E-10
1.9020902,0.00358791,1.9038904,1.75E-10
1.9060906,0.0036471,1.9078908,1.63E-10
1.910091,0.00366107,1.9118912,1.49E-10
1.9140914,0.0036181,1.9158916,1.32E-10
1.9180918,0.00350163,1.919892,1.13E-10
1.9220922,0.00328724,1.9238924,9.23E-11
1.9260926,0.00293734,1.9278928,6.93E-11
1.930093,0.00239066,1.9318932,4.44E-11
1.9340934,0.00153991,1.9358936,1.8E-11
1.9380938,0.000178132,1.940094,1.14E-11
1.9422942,0.00231043,1.9440944,4.07E-11
1.9462946,0.0070471,1.9480948,7.11E-11
1.950295,0.0197317,1.9520952,1.03E-10
1.9542954,0.13803,1.9562956,1.38E-10
1.9582958,0.0570317,1.960496,1.59E-10
1.9622962,0.030131,1.9644964,1.97E-10
1.9662966,0.0228558,1.9684968,2.3E-10
1.970297,0.0195223,1.9724972,2.62E-10
1.9742974,0.0176369,1.9764976,2.93E-10
1.9782978,0.0164385,1.980498,3.24E-10
1.9822982,0.0156164,1.9844984,3.53E-10
1.9862986,0.0150201,1.9884988,3.82E-10
1.99029903,0.0145675,1.99249925,4.09E-10
1.99429943,0.0142103,1.99649965,4.34E-10
1.99829983,0.0139177,2.00050005,4.58E-10
2.00230023,0.0136695,2.00450045,4.8E-10
2.00630063,0.0134516,2.00850085,4.99E-10
2.010301,0.0132539,2.0125013,5.17E-10
2.0143014,0.0130691,2.0165017,5.33E-10
2.0183018,0.0128913,2.0205021,5.45E-10
2.0223022,0.0127163,2.0245025,5.56E-10
2.0263026,0.0125405,2.0285029,5.64E-10
2.030303,0.0123609,2.0325033,5.69E-10
2.0343034,0.0121752,2.0365037,5.72E-10
2.0383038,0.0119814,2.0405041,5.72E-10
2.0423042,0.0117776,2.0445045,5.69E-10
2.0463046,0.0115623,2.0485049,5.64E-10
2.050305,0.0113341,2.0525053,5.56E-10
2.0543054,0.0110915,2.0565057,5.45E-10
2.0583058,0.0108334,2.0605061,5.32E-10
2.0623062,0.0105586,2.0645065,5.16E-10
2.0663066,0.0102658,2.0685069,4.99E-10
2.070307,0.00995397,2.0725073,4.79E-10
2.0743074,0.00962185,2.0765077,4.56E-10
2.0783078,0.00926824,2.0805081,4.32E-10
2.0823082,0.00889189,2.0845085,4.07E-10
2.0863086,0.00849148,2.0885089,3.79E-10
2.090309,0.0080656,2.0925093,3.51E-10
2.0943094,0.00761276,2.0965097,3.21E-10
2.0983098,0.00713132,2.10051,2.9E-10
2.10231,0.00661952,2.10451,2.59E-10
2.106311,0.0060754,2.108511,2.27E-10
2.110311,0.00549682,2.112511,1.95E-10
2.114311,0.00488138,2.116512,1.64E-10
2.118312,0.00422641,2.120512,1.32E-10
2.122312,0.00352887,2.124512,1.02E-10
2.126313,0.00278534,2.128513,7.23E-11
2.130313,0.00199192,2.132513,4.4E-11
2.134313,0.00114413,2.136514,1.74E-11
2.138314,0.000236814,2.140714,8.31E-12
2.142514,0.000786516,2.144714,3.04E-11
2.146515,0.00183573,2.148715,4.97E-11
2.150515,0.00296616,2.152715,6.57E-11
2.154515,0.00418766,2.156716,7.79E-11
2.158516,0.005512,2.160916,8.71E-11
2.162516,0.00695337,2.164916,8.9E-11
2.166517,0.00852902,2.168917,8.54E-11
2.170517,0.0102601,2.172917,7.45E-11
2.174517,0.0121731,2.176918,5.44E-11
2.178518,0.014301,2.180918,2.21E-11
2.182518,0.0166862,2.185119,3.01E-11
2.186519,0.0193834,2.189119,1.06E-10
2.190519,0.0224651,2.193119,2.26E-10
2.194519,0.0260287,2.19712,4.33E-10
2.19852,0.0302089,2.20112,8.62E-10
2.20252,0.0351968,2.205121,2.3E-09
2.206521,0.0412734,2.209121,1.38E-08
2.210521,0.0488689,2.213121,2.18E-09
2.214521,0.0586776,2.217122,1.28E-09
2.218522,0.0718962,2.221122,9.37E-10
2.222522,0.0907792,2.225123,7.43E-10
2.226523,0.120139,2.229123,6.1E-10
2.230523,0.17241,2.233123,5.06E-10
2.234523,0.292619,2.237124,4.14E-10
2.238524,0.868242,2.241324,4.05E-10
2.242524,0.982702,2.245325,2.93E-10
2.246525,0.321649,2.249325,2.25E-10
2.250525,0.194597,2.253325,1.62E-10
2.254525,0.140407,2.257326,1.03E-10
2.258526,0.110219,2.261326,4.51E-11
2.262526,0.0908756,2.265527,1.39E-11
2.266527,0.0773491,2.269527,6.85E-11
2.270527,0.0673026,2.273527,1.22E-10
2.274527,0.0595025,2.277528,1.73E-10
2.278528,0.053236,2.281528,2.23E-10
2.282528,0.0480628,2.285529,2.71E-10
2.286529,0.0436961,2.289529,3.17E-10
2.290529,0.0399411,2.293529,3.61E-10
2.294529,0.036661,2.29753,4.02E-10
2.29853,0.0337569,2.30153,4.4E-10
2.30253,0.0311555,2.305531,4.75E-10
2.306531,0.0288014,2.309531,5.06E-10
2.310531,0.0266519,2.313531,5.34E-10
2.314531,0.0246737,2.317532,5.58E-10
2.318532,0.0228404,2.321532,5.77E-10
2.322532,0.0211306,2.325533,5.92E-10
2.326533,0.0195274,2.329533,6.03E-10
2.330533,0.0180165,2.333533,6.08E-10
2.334533,0.0165864,2.337534,6.09E-10
2.338534,0.0152273,2.341534,6.05E-10
2.342534,0.0139313,2.345535,5.95E-10
2.346535,0.0126916,2.349535,5.8E-10
2.350535,0.0115022,2.353535,5.6E-10
2.354535,0.0103584,2.357536,5.35E-10
2.358536,0.00925598,2.361536,5.04E-10
2.362536,0.00819132,2.365537,4.68E-10
2.366537,0.00716136,2.369537,4.27E-10
2.370537,0.00616344,2.373537,3.81E-10
2.374537,0.00519529,2.377538,3.3E-10
2.378538,0.00425493,2.381538,2.74E-10
2.382538,0.00334068,2.385539,2.14E-10
2.386539,0.00245108,2.389539,1.5E-10
2.390539,0.00158489,2.393539,8.22E-11
2.394539,0.000741059,2.39754,1.1E-11
2.39874,0.000121856,2.40174,6.71E-11
2.40274,0.000922408,2.405741,1.44E-10
2.406741,0.00170275,2.409741,2.23E-10
2.410741,0.00246326,2.413741,3.04E-10
2.414741,0.00320407,2.417742,3.85E-10
2.418742,0.00392511,2.421742,4.68E-10
2.422742,0.00462588,2.425743,5.49E-10
2.426743,0.00530532,2.429743,6.3E-10
2.430743,0.00596123,2.433743,7.08E-10
2.434743,0.00658913,2.437744,7.83E-10
2.438744,0.00717883,2.441744,8.51E-10
2.442744,0.00770239,2.445745,9.04E-10
2.446745,0.00804807,2.449745,8.73E-10
2.450745,0.00678754,2.453945,1.32E-09
2.454945,0.011086,2.457946,1.24E-09
2.458946,0.0109556,2.461946,1.27E-09
2.462946,0.0113242,2.465947,1.31E-09
2.466947,0.0117753,2.469947,1.35E-09
2.470947,0.0122462,2.473947,1.39E-09
2.474947,0.0127181,2.477948,1.42E-09
2.478948,0.0131833,2.481948,1.44E-09
2.482948,0.0136381,2.485949,1.45E-09
2.486949,0.0140804,2.489949,1.46E-09
2.490949,0.0145091,2.493949,1.46E-09
2.494949,0.0149234,2.49795,1.45E-09
2.49895,0.0153227,2.50195,1.43E-09
2.50295,0.0157066,2.505951,1.4E-09
2.506951,0.0160749,2.509951,1.37E-09
2.510951,0.0164274,2.513951,1.32E-09
2.514951,0.016764,2.517952,1.27E-09
2.518952,0.0170847,2.521952,1.22E-09
2.522952,0.0173896,2.525953,1.18E-09
2.526953,0.017679,2.529953,1.33E-09
2.530953,0.0179532,2.534153,6.77E-10
2.534953,0.018213,2.538154,6.88E-10
2.538954,0.0184596,2.542154,5.73E-10
2.542954,0.0186952,2.546155,3.16E-10
2.546955,0.0189239,2.550355,9.95E-10
2.550955,0.0191539,2.554355,4.95E-10
2.554955,0.0194047,2.558356,3.15E-10
2.558956,0.0197348,2.562356,1.67E-10
2.562956,0.0204403,2.566357,2.74E-11
2.566957,0.0979592,2.570557,1.15E-10
2.571157,0.0183557,2.574557,2.47E-10
2.575158,0.0189474,2.578558,3.76E-10
2.579158,0.0191732,2.582558,5E-10
2.583158,0.0192898,2.586559,6.2E-10
2.587159,0.0193508,2.590559,7.32E-10
2.591159,0.0193747,2.594559,8.37E-10
2.59516,0.0193694,2.59856,9.33E-10
2.59916,0.0193388,2.60256,1.02E-09
2.60316,0.0192854,2.606561,1.09E-09
2.607161,0.0192105,2.610561,1.15E-09
2.611161,0.0191152,2.614561,1.2E-09
2.615162,0.019,2.618562,1.23E-09
2.619162,0.0188656,2.622562,1.24E-09
2.623162,0.0187124,2.626563,1.24E-09
2.627163,0.0185408,2.630563,1.21E-09
2.631163,0.0183512,2.634563,1.17E-09
2.635164,0.0181439,2.638564,1.11E-09
2.639164,0.0179194,2.642564,1.02E-09
2.643164,0.0176778,2.646565,9.17E-10
2.647165,0.0174197,2.650565,7.9E-10
2.651165,0.0171454,2.654565,6.41E-10
2.655166,0.0168553,2.658566,4.7E-10
2.659166,0.0165499,2.662566,2.79E-10
2.663166,0.0162295,2.666567,6.74E-11
2.667167,0.0158946,2.670767,1.76E-10
2.671167,0.0155458,2.674767,4.27E-10
2.675168,0.0151836,2.678768,6.94E-10
2.679168,0.0148085,2.682768,9.77E-10
2.683168,0.0144211,2.686769,1.27E-09
2.687169,0.014022,2.690769,1.58E-09
2.691169,0.0136119,2.694769,1.9E-09
2.69517,0.0131914,2.69877,2.22E-09
2.69917,0.0127613,2.70277,2.55E-09
2.70317,0.0123223,2.706771,2.88E-09
2.707171,0.0118752,2.710771,3.2E-09
2.711171,0.0114208,2.714771,3.52E-09
2.715172,0.01096,2.718772,3.83E-09
2.719172,0.0104936,2.722772,4.12E-09
2.723172,0.0100226,2.726773,4.4E-09
2.727173,0.00954801,2.730773,4.65E-09
2.731173,0.00907076,2.734773,4.89E-09
2.735174,0.00859191,2.738774,5.09E-09
2.739174,0.00811256,2.742774,5.26E-09
2.743174,0.00763382,2.746775,5.39E-09
2.747175,0.00715685,2.750775,5.49E-09
2.751175,0.00668285,2.754775,5.54E-09
2.755176,0.00621307,2.758776,5.55E-09
2.759176,0.00574877,2.762776,5.52E-09
2.763176,0.00529126,2.766777,5.43E-09
2.767177,0.0048419,2.770777,5.3E-09
2.771177,0.00440207,2.774777,5.12E-09
2.775178,0.00397319,2.778778,4.9E-09
2.779178,0.0035567,2.782778,4.63E-09
2.783178,0.0031541,2.786779,4.31E-09
2.787179,0.00276688,2.790779,3.96E-09
2.791179,0.00239659,2.794779,3.58E-09
2.79518,0.00204479,2.79878,3.16E-09
2.79918,0.00171306,2.80278,2.73E-09
2.80318,0.00140299,2.806781,2.29E-09
2.807181,0.00111621,2.810781,1.84E-09
2.811181,0.000854325,2.814781,1.4E-09
2.815182,0.000618959,2.818782,9.78E-10
2.819182,0.000411731,2.822782,5.9E-10
2.823182,0.000234249,2.826783,2.47E-10
2.827183,8.81E-05,2.830983,5.11E-11
2.831383,2.99E-05,2.834983,2.61E-10
2.835384,0.000106973,2.838984,3.86E-10
2.839384,0.000148051,2.842984,4.14E-10
2.843384,0.000151727,2.846985,3.36E-10
2.847385,0.000116648,2.850985,1.42E-10
2.851385,4.15E-05,2.855186,1.91E-10
2.855586,8.18E-05,2.859186,6.32E-10
2.859586,0.000243082,2.863186,1.21E-09
2.863586,0.000468519,2.867387,1.86E-09
2.867787,0.000702418,2.871387,2.6E-09
2.871787,0.000997072,2.875388,3.38E-09
2.875788,0.00133532,2.879388,4.17E-09
2.879788,0.00171776,2.883388,4.89E-09
2.883788,0.00214416,2.887389,5.5E-09
2.887789,0.00261388,2.891389,5.99E-09
2.891789,0.00312582,2.89559,4.57E-09
2.89579,0.00367845,2.89959,4.77E-09
2.89979,0.0042697,2.90359,3.51E-09
2.90379,0.00489693,2.907591,1.24E-09
2.907791,0.00555683,2.911791,2.48E-09
2.911791,0.00624535,2.915792,7.61E-09
2.915792,0.00695759,2.919792,1.47E-08
2.919792,0.00768771,2.923792,2.4E-08
2.923792,0.00842877,2.927793,3.62E-08
2.927793,0.00917266,2.931793,5.17E-08
2.931793,0.00990988,2.935794,7.11E-08
2.935794,0.0106294,2.939794,9.5E-08
2.939794,0.0113184,2.943794,1.24E-07
2.943794,0.0119621,2.947795,1.59E-07
2.947795,0.0125436,2.951795,2E-07
2.951795,0.0130433,2.955796,2.48E-07
2.955796,0.013439,2.959796,3.04E-07
2.959796,0.0137051,2.963796,3.66E-07
2.963796,0.0138122,2.967797,4.35E-07
2.967797,0.013727,2.971797,5.08E-07
2.971797,0.0134115,2.975798,5.83E-07
2.975798,0.0128219,2.979798,6.51E-07
2.979798,0.0119089,2.983798,7.03E-07
2.983798,0.0106155,2.987799,7.19E-07
2.987799,0.00887716,2.991799,6.64E-07
2.991799,0.00661991,2.9958,4.76E-07
2.9958,0.00375922,2.9998,3.26E-08
2.9998,0.000198346,nan,nan


==> Data/a_poles.csv <==
p20,r20,p40,r40
1.03916,0.000441087,1.0483,4.46E-09
1.075132,4.13E-06,1.07504,1.24E-14
1.084623,5.76E-07,1.084628,2.73E-15
1.315375,6.27E-09,1.128675,1.92E-11
1.552033,4.06E-07,1.22698,2.92E-09
1.65137,4.83E-06,1.315375,5.32E-13
1.9552873,1.01E-06,1.497754,1.55E-06
2.240418,5.89E-06,1.552037,1.9E-11
2.452104,9.85E-09,1.651352,1.41E-13
2.552804,0.000496832,1.656769,3.22E-10
2.863967,2.28E-11,1.955288,3.76E-15
,,1.9588079,5.46E-13
,,2.160322,3.04E-13
,,2.20847,3.25E-09
,,2.240453,6.66E-15
,,2.452104,2.66E-14
,,2.531576,6.98E-10
,,2.548918,2.38E-11
,,2.863967,2.59E-15
,,2.894612,7.7E-11


==> Data/a_samples.csv <==
z20,z40
1,2.240324
3,2.182918
1.393239,1.9552955
2.830183,1.084608
1.191619,2.264526
2.852985,2.547555
1.384438,1.161616
2.139314,2.667767
1.080408,2.909191
1.050005,1.230823
1.316432,1.651265
1.710671,1.657266
2.567157,2.532153
2.39814,2.894789
1.837084,2.160316
1.9384938,1.075008
2.451745,1.492049
2.863986,1.128613
1.09881,1.9588959
1.554655,2.986999


==> Data/test.csv <==
z,r1,r2,r3
-1,1E-05,1E-05,1E-05
-0.9934,0.002202430695058,0.006711099775556,0.006535088416451
-0.9868,0.004409765940274,0.013653561016243,0.012942045005922
-0.9802,0.00662207134171,0.020841994471614,0.019223357521082
-0.9736,0.008839413680782,0.028292267593397,0.025381449727202
-0.967000000000001,0.011061860940695,0.036021642619311,0.031418683446273
-0.9604,0.013289482333607,0.044048933272809,0.037337360523278
-0.953800000000001,0.015522348328518,0.052394683074065,0.043139724718027
-0.947200000000001,0.017760530679933,0.061081368821292,0.048827963525835
-0.940600000000001,0.020004102457309,0.070133633487465,0.054404209930148
-0.934000000000001,0.022253138075314,0.079578553615959,0.059870544090055
-0.927400000000001,0.024507713324926,0.089445947328047,0.065228994965504
-0.920800000000001,0.026767905405405,0.099768730325287,0.070481541882875
-0.914200000000001,0.029033792957149,0.110583328844598,0.075630116043469
-0.907600000000001,0.031305456095481,0.121930160486993,0.080676601977297
-0.901000000000001,0.033582976445396,0.133854196301562,0.085622838944494
-0.894400000000002,0.03586643717728,0.146405620608896,0.09047062228654
-0.887800000000002,0.038155923043666,0.159640608984018,0.095221704729364
-0.881200000000002,0.040451520417028,0.17362224984462,0.099877797640328
-0.874600000000002,0.042753317328677,0.188421641551775,0.10444057224098
-0.868000000000002,0.045061403508771,0.204119205298008,0.108911660777384
-0.861400000000002,0.0473758704275,0.220806264977742,0.113292657649744
-0.854800000000002,0.049696811337466,0.238586959603112,0.117585120502967
-0.848200000000002,0.052024321317311,0.257580572897533,0.121790571279735
-0.841600000000002,0.054358497316636,0.277924390243895,0.125910497237568
-0.835000000000002,0.056699438202246,0.299777227722764,0.129946351931329
-0.828400000000003,0.059047244805781,0.323323825226701,0.133899556162511
-0.821800000000003,0.061402019972764,0.348780360979791,0.13777149889662
-0.815200000000003,0.063763868613138,0.376401436265697,0.141563538149897
-0.808600000000003,0.066132897753323,0.406489008924364,0.145277001846565
-0.802000000000003,0.068509216589861,0.439403940886684,0.148913188647745
-0.795400000000003,0.070892936544696,0.47558109787673,0.152473368753111
-0.788800000000003,0.073284171322159,0.515549344978146,0.155958784676352
-0.782200000000003,0.075683036967711,0.559958395845331,0.1593706519954
-0.775600000000003,0.078089651928503,0.609615422276595,0.162710160078404
-0.769000000000003,0.080504137115838,0.665535830618861,0.165978472786351
-0.762400000000004,0.08292661596958,0.729015041782693,0.169176729153198
-0.755800000000004,0.085357214524605,0.801732161555678,0.172306044044364
-0.749200000000004,0.087796061479345,0.885903392568606,0.17536750879437
-0.742600000000004,0.090243288266537,0.984515452150946,0.178362191824398
-0.736000000000004,0.092699029126212,1.10169230769223,0.181291139240505
-0.729400000000004,0.095163421181063,1.24329341126452,0.184155375413189
-0.722800000000004,0.097636604514228,1.41793396674572,0.18695590353899
-0.716200000000004,0.100118722249628,1.63882086137265,0.189693706184762
-0.709600000000004,0.102609920634919,1.92728198757742,0.192369745815249
-0.703000000000004,0.10511034912718,2.32014220183455,0.194984965304547
-0.696400000000005,0.107620160481443,2.88692286995468,0.197540288432033
-0.689800000000005,0.110139510842157,3.77648386167067,0.200036620363302
-0.683200000000005,0.112668559837726,5.37538064515968,0.202474848116645
-0.676600000000005,0.115207470678224,9.09752416106923,0.204855841015564
-0.670000000000005,0.117756410256408,27.554999999958,0.207180451127818
-0.663400000000005,0.12031554925219,28.5663489796361,0.209449513691454
-0.656800000000005,0.122885062240662,9.60496216216707,0.211663847528289
-0.650200000000005,0.125465127803858,5.84250971660097,0.213824255445249
-0.643600000000005,0.128055928646378,4.23250751445181,0.215931524624003
-0.637000000000006,0.130657651715037,3.33837640449497,0.217986426999265
-0.630400000000006,0.133270488322715,2.76928235294157,0.219989719626167
-0.623800000000006,0.135894634276559,2.37509160186654,0.221942145037057
-0.617200000000006,0.138530290010739,2.08579568733175,0.22384443158808
-0.610600000000006,0.141177660723931,1.86435089179565,0.225697293795882
-0.604000000000006,0.143836956521737,1.68931914893631,0.227501432664755
-0.597400000000006,0.14650839256424,1.54743320500493,0.229257536004561
-0.590800000000006,0.149192189218919,1.43004253075581,0.230966278739709
-0.584200000000006,0.151888572219145,1.33126588520623,0.232628323209491
-0.577600000000006,0.154597772828505,1.24696526946115,0.234244319460066
-0.571000000000007,0.157320028011202,1.1741445993032,0.23581490552834
-0.564400000000007,0.160055580608791,1.11058122555417,0.237340707718026
-0.557800000000007,0.162804679523537,1.05459148805884,0.238822340868117
-0.551200000000007,0.165567579908673,1.00487667436494,0.240260408614024
-0.544600000000007,0.168344543365879,0.960418951392726,0.241655503641609
-0.538000000000007,0.171135838150286,0.92040932642491,0.243008207934335
-0.531400000000007,0.173941739383359,0.884196697880767,0.244319093013753
-0.524800000000007,0.176762529274002,0.851251127819583,0.245588720173534
-0.518200000000007,0.179598497348258,0.821136910642151,0.246817640707247
-0.511600000000007,0.182449940688016,0.793492519346547,0.248006396130071
-0.505000000000007,0.185317164179101,0.768015463917553,0.249155518394648
-0.498400000000008,0.188200480769227,0.744450713153751,0.250265530101224
-0.491800000000008,0.191100211736234,0.722581738467428,0.251336944702293
-0.485200000000008,0.19401668696711,0.702223512123462,0.252370266701874
-0.478600000000008,0.19695024524831,0.683216979794421,0.253365991849611
-0.472000000000008,0.199901234567898,0.665424657534267,0.254324607329842
-0.465400000000008,0.202870012430077,0.64872709506461,0.255246591945783
-0.458800000000008,0.205856946182725,0.633020012828755,0.256132416298987
-0.452200000000008,0.208862413358534,0.618211967671762,0.256982542964206
-0.445600000000008,0.211886802030453,0.604222436670705,0.257797426659803
-0.439000000000009,0.214930511182105,0.590980234260632,0.258577514413836
-0.432400000000009,0.217993951093947,0.578422196926595,0.25932324572595
-0.425800000000009,0.221077543745945,0.566492084140619,0.260035052725193
-0.419200000000009,0.224181723237594,0.555139655172429,0.260713360323886
-0.412600000000009,0.227306936226163,0.544319889792719,0.261358586367644
-0.406000000000009,0.230453642384102,0.533992327365743,0.26197114178168
-0.399400000000009,0.23362231487658,0.524120503866314,0.262551430713482
-0.392800000000009,0.236813440860211,0.514671470301863,0.263099850671975
-0.386200000000009,0.240027522004058,0.505615379130034,0.263616792663278
-0.379600000000009,0.243265075034102,0.496925127728763,0.264102641323129
-0.373000000000009,0.246526632302401,0.488576049943258,0.264557775046096
-0.36640000000001,0.249812742382267,0.480545648312622,0.264982566111655
-0.35980000000001,0.253123970690853,0.47281336085163,0.265377380807218
-0.35320000000001,0.256460900140642,0.465360357294779,0.265742579548214
-0.34660000000001,0.259824131821398,0.458169360549896,0.266078516995282
-0.34000000000001,0.263214285714281,0.451224489795929,0.266385542168674
-0.33340000000001,0.26663200143988,0.444511122224455,0.266663998559942
-0.32680000000001,0.270077939042085,0.438015770890555,0.266914224240975
-0.32020000000001,0.273552779809797,0.431725976524928,0.267136551970472
-0.31360000000001,0.277057227138637,0.425630211480372,0.267331309297912
-0.30700000000001,0.280592007434939,0.419717794253948,0.267498818665091
-0.300400000000011,0.284157871064462,0.413978813250828,0.267639397505295
-0.293800000000011,0.287755593348445,0.408404058644743,0.267753358340171
-0.287200000000011,0.29138597560975,0.402984961349271,0.267841008874358
-0.280600000000011,0.295049846272092,0.397713538249016,0.267902652087938
-0.274000000000011,0.298748062015498,0.392582342954168,0.267938586326767
-0.267400000000011,0.302481508991393,0.387584421439314,0.267949105390742
-0.260800000000011,0.30625110410094,0.382713272010521,0.267934498620055
-0.254200000000011,0.310057796340487,0.377962809115896,0.267895050979494
-0.247600000000011,0.313902568218292,0.373327330575891,0.267831043140836
-0.241000000000011,0.317786437246957,0.368801487862185,0.267742751563388
-0.234400000000012,0.321710457516333,0.364380259099329,0.267630448572723
-0.227800000000012,0.325675721352013,0.360058924502514,0.267494402437648
-0.221200000000012,0.329683361064885,0.35583304399881,0.267334877445469
-0.214600000000012,0.333734550797642,0.351698436808738,0.26715213397558
-0.208000000000012,0.337830508474569,0.347651162790705,0.266946428571429
-0.201400000000012,0.341972497861412,0.34368750537327,0.266718014010898
-0.194800000000012,0.346161830742652,0.339803955919758,0.266467139375139
-0.188200000000012,0.350399869224055,0.335997199386937,0.266194050115907
-0.181600000000012,0.354688028169006,0.332264101154487,0.265898988121426
-0.175000000000012,0.359027777777769,0.328601694915261,0.265582191780823
-0.168400000000013,0.363420646319561,0.32500717152797,0.265243896047172
-0.161800000000013,0.367868223028096,0.32147786874423,0.264884332499185
-0.155200000000013,0.372372161172152,0.318011261730976,0.264503729401562
-0.148600000000013,0.376934181313589,0.31460495431734,0.264102311764071
-0.142000000000013,0.381556074766346,0.311256670902167,0.263680301399355
-0.135400000000013,0.386239707271001,0.307964248964745,0.263237916979514
-0.128800000000013,0.390987022900754,0.304725632126928,0.262775374091493
-0.122200000000013,0.395800048215998,0.301538863719854,0.262292885291299
-0.115600000000013,0.40068089668615,0.298402080812975,0.26179066015708
-0.109000000000013,0.405631773399005,0.295313508667071,0.26126890534109
-0.102400000000014,0.410654980079671,0.292271455576566,0.260727824620574
-0.095800000000014,0.415752920443091,0.289274308069608,0.260167618947591
-0.089200000000014,0.420928105906303,0.286320526437319,0.259588486497803
-0.082600000000014,0.426183161688969,0.283408640566151,0.258990622718266
-0.076000000000014,0.431520833333322,0.280537246049667,0.258374220374222
-0.069400000000014,0.436943993677544,0.277705000558104,0.257739469594946
-0.062800000000014,0.442455650319817,0.274910620446021,0.257086557918647
-0.056200000000014,0.448058953613796,0.272152877579999,0.256415670336456
-0.049600000000014,0.453757205240162,0.269430596369928,0.255726989335522
-0.043000000000015,0.459553867403302,0.266742650988782,0.255020694941238
-0.036400000000015,0.465452572706922,0.264087962767088,0.254296964758608
-0.029800000000015,0.471457134767823,0.261465497749404,0.253555974012792
-0.023200000000015,0.477571559633014,0.258874264401166,0.252797895588832
-0.016600000000015,0.483800058071995,0.256313311455241,0.252022900070588
-0.010000000000015,0.490147058823515,0.253781725888331,0.251231155778896
-0.003400000000015,0.496617222884371,0.251278631018198,0.250422828808977
0.003199999999985,0.503215458937183,0.248803184713381,0.249598083067095
0.009799999999985,0.509946940024464,0.246354577707703,0.2487570803065
0.016399999999985,0.516817121588073,0.243932032012498,0.247899980162668
0.022999999999985,0.523831761006273,0.241534799420015,0.247026940187842
0.029599999999985,0.530996938775493,0.239162160091924,0.246138115884905
0.036199999999984,0.538319081500629,0.23681342122736,0.245233660740597
0.042799999999984,0.545804986876622,0.234487915805305,0.244313726258079
0.049399999999984,0.553461850865494,0.232185001396523,0.243378461988877
0.055999999999984,0.561297297297278,0.229904059040596,0.242428015564205
0.062599999999984,0.569319410150872,0.227644492183935,0.241462532725688
0.069199999999984,0.577536768802208,0.225405725674946,0.240482157355502
0.075799999999984,0.585958486562921,0.223187204812792,0.239487031505928
0.082399999999984,0.594594252873541,0.220988394446428,0.238477295428354
0.088999999999984,0.603454379562021,0.21880877812087,0.237453087601726
0.095599999999984,0.612549851632024,0.216647857267803,0.236414544760453
0.102199999999983,0.621892383107065,0.214505150437879,0.235361801921799
0.108799999999983,0.631494478527582,0.21238019257222,0.234294992412749
0.115399999999983,0.641369500780005,0.210272534310806,0.233214247896382
0.121999999999983,0.651531746031719,0.208181741335593,0.232119698397741
0.128599999999983,0.661996526655869,0.206107393746338,0.231011472329233
0.135199999999983,0.672780263157866,0.204049085467248,0.229889696515552
0.141799999999983,0.683900586264627,0.202006423682697,0.228754496218137
0.148399999999983,0.695376450511914,0.199979028300349,0.227605995159191
0.154999999999983,0.707228260869533,0.197966531440168,0.226444315545247
0.161599999999982,0.719478014184364,0.195968576947848,0.225269578090307
0.168199999999982,0.732149457504486,0.193984819931332,0.22408190203856
0.174799999999982,0.745268265682621,0.192014926319131,0.222881405186687
0.181399999999982,0.758862241054577,0.190058572439279,0.221668203905752
0.187999999999982,0.772961538461499,0.18811544461779,0.220442413162709
0.194599999999982,0.787598919449861,0.186185238795578,0.219204146541514
0.201199999999982,0.8028100401606,0.184267660162857,0.21795351626386
0.207799999999982,0.818633778234041,0.182362422810099,0.216690633209533
0.214399999999982,0.83511260504197,0.180469249394678,0.21541560693642
0.220999999999981,0.852293010752639,0.178587870822386,0.214128545700139
0.227599999999981,0.870225991189376,0.17671802594305,0.212829556473338
0.234199999999981,0.888967607223422,0.174859461259533,0.211518744964644
0.240799999999981,0.908579629629572,0.173011930649432,0.210196215637276
0.247399999999981,0.92913028503557,0.171175195098831,0.208862071727333
0.253999999999981,0.950695121951156,0.169349022447507,0.207516415261761
0.260599999999981,0.973358020050058,0.167533187145019,0.206159347076001
0.267199999999981,0.997212371133949,0.165727470017138,0.204790966831338
0.273799999999981,1.02236246684343,0.163931658042112,0.203411373031933
0.280399999999981,1.04892513661194,0.162145544136286,0.202020663041576
0.286999999999981,1.07703169014076,0.160368926948625,0.200618933100135
0.293599999999981,1.10683023255805,0.15860161066371,0.199206278339732
0.30019999999998,1.13848843843834,0.156843404812803,0.19778279280063
0.30679999999998,1.17219689440983,0.155094124092595,0.196348569446857
0.31339999999998,1.20817315112529,0.153353588191285,0.194903700181555
0.31999999999998,1.24666666666655,0.151621621621627,0.193448275862073
0.32659999999998,1.2879648788926,0.149898053560647,0.191982386314799
0.33319999999998,1.33240071942432,0.148182717695698,0.190506120349739
0.33979999999998,1.38036198501857,0.146475452076577,0.189019565774857
0.34639999999998,1.43230312499983,0.144776098973419,0.187522809410165
0.35299999999998,1.48876020408145,0.143084504740116,0.186015937101577
0.359599999999979,1.55037008546989,0.141400519682999,0.184499033734536
0.366199999999979,1.6178952914796,0.139723997934556,0.182972183247406
0.372799999999979,1.69225660377334,0.13805479733197,0.181435468644644
0.379399999999979,1.77457636815893,0.136392779300241,0.179888972009755
0.385999999999979,1.86623684210496,0.134737808739714,0.178332774518027
0.392599999999979,1.96896005586557,0.13308975391781,0.176766956449056
0.399199999999979,2.08491904761865,0.131448486364779,0.175191597199071
0.405799999999979,2.21689585987216,0.1298138807733,0.173606775293047
0.412399999999979,2.36851095890358,0.128185814901772,0.172012568396623
0.418999999999978,2.54456481481419,0.126564169481123,0.170409053327827
0.425599999999978,2.75156129032184,0.124948828125005,0.168796306068607
0.432199999999978,2.99853672566283,0.123339677243226,0.167174401776175
0.438799999999978,3.29842549019499,0.121736605958273,0.165543414794166
0.445399999999978,3.67041593406456,0.120139506024824,0.163903418663619
0.451999999999978,4.1442499999982,0.118548271752091,0.162254486133774
0.458599999999978,4.76863550724396,0.116962799928911,0.160596689172705
0.465199999999978,5.62923103447932,0.115382989751448,0.158930098977776
0.471799999999978,6.89188617020752,0.113808742753416,0.157254785985927
0.478399999999978,8.9251555555466,0.11223996273871,0.155570819883802
0.484999999999977,12.7462499999812,0.110676555716358,0.153878269617712
0.491599999999977,22.5693285713685,0.109118429837694,0.152177203403441
0.498199999999977,104.416216665355,0.107565495335666,0.150467688735896
0.504799999999977,38.811300000185,0.106017664466202,0.148749792398601
0.511399999999977,16.1945184210855,0.104474851451536,0.147023580473049
0.517999999999977,10.1621666666799,0.102936972425441,0.145289118347901
0.524599999999977,7.36580121951937,0.101403945380273,0.143546470728042
0.531199999999977,5.75181538461986,0.099875690115767,0.141795701643495
0.537799999999977,4.70086746032052,0.098352128189522,0.140036874458198
0.544399999999977,3.9618729729752,0.096833182869102,0.138270051878642
0.550999999999977,3.41372058823699,0.095318779085688,0.136495295962374
0.557599999999977,2.99080833333466,0.093808843389245,0.134712668126375
0.564199999999976,2.65451074766464,0.092303303905113,0.132922229155299
0.570799999999976,2.38060508474666,0.090802090292,0.131124039209591
0.577399999999976,2.15313062015579,0.089305133701308,0.129318157833482
0.583999999999976,1.9611428571435,0.087812366737745,0.127504643962855
0.590599999999976,1.79688642384161,0.086323723421184,0.125683555932995
0.597199999999976,1.6547123456795,0.084839139149705,0.123854951486223
0.603799999999976,1.53040838150332,0.083358550663804,0.122018887779406
0.610399999999976,1.42076956521777,0.081881896011699,0.120175421391364
0.616999999999976,1.32331410256444,0.080409114515716,0.118324608330156
0.623599999999975,1.23609029126244,0.078940146739698,0.116466504040257
0.630199999999975,1.1575421658989,0.077474934457416,0.114601163409634
0.636799999999975,1.08641403508797,0.076013420621937,0.112728640776706
0.643399999999975,1.02168138075337,0.074555549335917,0.110848989937209
0.649999999999975,0.962500000000214,0.07310126582279,0.108962264150951
0.656599999999975,0.908168007663033,0.071650516398817,0.107068516148468
0.663199999999975,0.858097058823712,0.070203248445965,0.105167798137586
0.669799999999975,0.811790282685682,0.068759410385599,0.103260161809881
0.676399999999975,0.768825170068187,0.067318951652939,0.101345658347041
0.682999999999975,0.728840163934575,0.06588182267227,0.099424338427141
0.689599999999974,0.691524050633051,0.06444797483288,0.097496252230823
0.696199999999974,0.656607492354871,0.063017360465691,0.095561449447378
0.702799999999974,0.623856213017875,0.061589932820568,0.093619979280754
0.709399999999974,0.593065472779487,0.060165646044286,0.091671890455459
0.715999999999974,0.564055555555667,0.058744455159118,0.089717231222394
0.722599999999974,0.536668059299297,0.057326316042042,0.087756049364586
0.729199999999974,0.510762827225231,0.055911185404533,0.085788392202851
0.735799999999974,0.48621539440213,0.05449902077293,0.083814306601368
0.742399999999974,0.462914851485239,0.053089780469347,0.08183383897317
0.748999999999973,0.440762048192858,0.05168342359313,0.079847035285566
0.755599999999973,0.419668075117454,0.050279910002818,0.077853941065475
0.762199999999973,0.399552974828455,0.048879200298611,0.075854601404686
0.768799999999973,0.380344642857219,0.047481255805319,0.073849060965047
0.775399999999973,0.361977886710313,0.046086038555782,0.071837363983578
0.781999999999973,0.344393617021347,0.044693511274741,0.069819554277507
0.788599999999973,0.327538149688218,0.043303637363147,0.067795675249237
0.795199999999973,0.311362601626082,0.041916380882895,0.065765769891251
0.801799999999973,0.295822365805232,0.040531706541977,0.063729880790929
0.808399999999973,0.280876653696559,0.03914957968002,0.061688050135317
0.814999999999973,0.266488095238154,0.037769966254224,0.059640319715817
0.821599999999972,0.252622388059759,0.036392832825664,0.057586730932813
0.828199999999972,0.239247989031134,0.035018146545963,0.055527324800235
0.834799999999972,0.22633584229396,0.033645875144309,0.053462141950058
0.841399999999972,0.213859138840122,0.03227598691482,0.051391222636737
0.847999999999972,0.201793103448326,0.030908450704231,0.049314606741582
0.854599999999972,0.1901148054146,0.029543235899914,0.047232333777071
0.861199999999972,0.17880299003327,0.028180312418192,0.045144442891104
0.867799999999972,0.167837928221906,0.026819650692972,0.0430509728712
0.874399999999972,0.157201282051327,0.025461221664654,0.040951962148631
0.880999999999971,0.146875984252012,0.024104996769336,0.038847448802508
0.887599999999972,0.136846130031002,0.022750947928289,0.036737470563799
0.894199999999971,0.12709687975651,0.021399047537699,0.034622064819303
0.900799999999971,0.117614371257526,0.020049268458665,0.032501268615564
0.907399999999971,0.108385640648052,0.01870158400746,0.030375118662732
0.913999999999971,0.099398550724677,0.01735596794602,0.028243651338376
0.920599999999971,0.090641726105602,0.016012394472684,0.026106902691237
0.927199999999971,0.08210449438206,0.014670838213156,0.02396490844494
0.933799999999971,0.073776832641807,0.013331274211694,0.021817704001646
0.940399999999971,0.065649318801126,0.011993677922515,0.019665324445663
0.94699999999997,0.057713087248357,0.010658025201411,0.017507804547007
0.953599999999971,0.049959788359823,0.00932429229757,0.015345178764907
0.96019999999997,0.042381551499382,0.007992455845599,0.013177481251277
0.96679999999997,0.034970951156845,0.006662492857732,0.011004745854129
0.97339999999997,0.027720975918917,0.005334380716237,0.008827006120949
0.97999999999997,0.020625000000032,0.004008097165998,0.006644295302023
0.98659999999997,0.013676757090044,0.002683620307276,0.004456646353723
0.99319999999997,0.006870316301734,0.001360928588648,0.002264091941745
0.99979999999997,0.00020006002404,4.00008001020725E-05,6.6664444306387E-05
1.00639999999997,0.006339336492861,0.001279183933689,0.002135604044694

